Optimally Confident UCB: Improved Regret for Finite-Armed Bandits

I present the first algorithm for stochastic finite-armed bandits that simultaneously enjoys order-optimal problem-dependent regret and worst-case regret. Besides the theoretical results, the new algorithm is simple, efficient and empirically superb. The approach is based on UCB, but with a carefully chosen confidence parameter that optimally balances the risk of failing confidence intervals against the cost of excessive optimism.

==> data/exp1.txt <==
%x 0 1 2 3 4 5 6 
0.01 42.3466 39.5516 40.2806 40.5595 41.5012 40.8312 41.4086 0.0975661 0.204423 0.143456 0.144015 0.162686 0.160395 0.327052 121721 121721 121721 121721 121721 255945 28918 65.06 96.26 77.73 78.28 85.38 98.44 84.15 
0.02 70.2625 60.5242 62.8846 63.4442 67.2915 63.989 67.3282 0.180492 0.375871 0.258424 0.262435 0.303597 0.301357 0.613515 121721 121721 121721 121721 121721 255945 28918 112.3 187.32 129.18 120.3 152.46 195.84 150.58 
0.03 86.7815 68.3402 72.4213 73.4094 80.7781 74.7425 78.666 0.238317 0.497583 0.330239 0.340815 0.411917 0.41303 0.808752 121721 121721 121721 121721 121721 255945 28918 141.57 251.07 147.42 148.74 189.54 291.06 180.42 
0.04 94.8796 68.2962 73.8691 75.1679 85.5727 75.8414 83.0889 0.271269 0.570048 0.355907 0.380665 0.481855 0.487923 0.935526 121721 121721 121721 121721 121721 255945 28918 157.2 174.36 145.92 159.92 192.92 376.16 184.64 
0.05 98.0895 63.5304 72.5804 72.3184 85.186 74.0084 83.3294 0.287249 0.594415 0.358774 0.385896 0.520557 0.540845 0.999798 121721 121721 121721 121721 121721 255945 28918 163.1 128.7 141.25 149.6 183.5 218.7 177.25 
0.06 97.6733 59.496 69.3322 68.3153 82.5919 70.7172 79.4158 0.29065 0.613598 0.344888 0.374153 0.542682 0.577685 0.999486 121721 121721 121721 121721 121721 255945 28918 163.08 109.74 132.12 137.52 169.32 130.56 163.14 
0.07 95.9062 54.4336 65.4958 63.9295 80.0195 65.3717 75.6059 0.284832 0.605564 0.3262 0.359439 0.562877 0.59375 0.992958 121721 121721 121721 121721 121721 255945 28918 159.88 96.25 123.69 125.3 158.97 102.55 149.8 
0.08 93.3019 50.1771 62.3361 60.3323 76.0997 60.6422 71.1412 0.277158 0.597873 0.311316 0.339615 0.565111 0.604724 0.958826 121721 121721 121721 121721 121721 255945 28918 156.24 87.84 116.72 116.88 145.52 86.32 136.88 
0.09 90.2874 46.8929 58.8895 56.5946 72.566 56.1026 66.6751 0.269299 0.589773 0.289919 0.320873 0.574801 0.606159 0.917379 121721 121721 121721 121721 121721 255945 28918 150.57 80.64 109.26 107.91 134.91 77.85 126.9 
0.1 87.0216 43.3633 55.9183 53.5003 69.97 53.3904 63.359 0.258152 0.56755 0.263792 0.30294 0.586726 0.619108 0.880972 121721 121721 121721 121721 121721 255945 28918 145.1 74.8 103.7 101.5 127.3 71.4 119.4 
0.11 84.0516 40.787 53.4864 50.5786 67.0196 50.1876 60.7755 0.256308 0.555959 0.252578 0.284435 0.595131 0.623051 0.886263 121721 121721 121721 121721 121721 255945 28918 139.7 69.96 98.78 95.7 119.57 65.56 112.2 
0.12 80.7412 38.6272 51.1148 48.1743 64.678 47.1805 57.6529 0.24093 0.546938 0.24619 0.274065 0.622378 0.62292 0.848548 121721 121721 121721 121721 121721 255945 28918 134.16 66.6 93.72 90 112.08 61.2 105.96 
0.13 77.6735 37.0297 49.089 45.8918 62.6808 44.1845 54.887 0.230931 0.543337 0.236605 0.260431 0.646038 0.617422 0.792538 121721 121721 121721 121721 121721 255945 28918 128.96 63.83 89.18 85.41 106.21 57.2 101.4 
0.14 74.8687 35.3937 47.0829 43.9102 60.5145 42.3932 52.4823 0.226122 0.545655 0.216879 0.247258 0.660609 0.624243 0.789842 121721 121721 121721 121721 121721 255945 28918 124.18 60.48 85.54 81.34 100.38 54.46 96.18 
0.15 72.131 33.1378 45.4755 42.1818 58.6471 40.3043 50.1132 0.216945 0.50872 0.219762 0.241764 0.676637 0.623876 0.771521 121721 121721 121721 121721 121721 255945 28918 119.4 57.75 81.9 77.55 95.55 51.6 90 
0.16 69.5756 32.0506 43.9473 40.4341 56.3789 38.2907 48.4573 0.208929 0.508756 0.209158 0.214952 0.672784 0.620266 0.763029 121721 121721 121721 121721 121721 255945 28918 115.68 55.52 79.04 74.4 91.36 49.44 86.88 
0.17 67.0726 30.3116 42.2297 39.4025 55.5619 36.3075 47.6135 0.196658 0.472864 0.192393 0.212988 0.715307 0.612097 0.829726 121721 121721 121721 121721 121721 255945 28918 111.18 53.38 75.99 72.08 87.21 47.26 84.15 
0.18 64.9046 29.2514 40.7674 38.0376 54.14 34.7872 45.451 0.198128 0.469069 0.171023 0.214274 0.726874 0.606659 0.726802 121721 121721 121721 121721 121721 255945 28918 107.46 51.48 72.9 69.12 83.52 45.72 81.18 
0.19 62.8786 28.893 39.6229 36.6991 53.1036 33.6332 43.6038 0.200319 0.491327 0.172296 0.206375 0.762353 0.614134 0.735185 121721 121721 121721 121721 121721 255945 28918 103.93 49.78 70.68 66.69 80.75 43.89 77.33 
0.2 60.8725 27.236 38.6634 35.5214 51.2247 32.1542 42.3828 0.18571 0.445168 0.183193 0.198509 0.741373 0.604891 0.691071 121721 121721 121721 121721 121721 255945 28918 100.6 48.2 68.8 64.2 78.2 42.4 74.2 
0.21 58.8792 26.8903 37.4058 34.5388 50.3834 31.0942 40.5275 0.180426 0.466657 0.162275 0.195272 0.77636 0.605114 0.62974 121721 121721 121721 121721 121721 255945 28918 97.02 46.83 66.36 62.16 74.97 40.95 72.24 
0.22 56.8998 25.8291 36.3694 33.4233 50.2028 30.0829 39.6309 0.164712 0.436784 0.149813 0.195741 0.833323 0.607442 0.662481 121721 121721 121721 121721 121721 255945 28918 93.94 45.54 64.46 60.06 72.16 39.38 69.08 
0.23 55.4591 25.0532 35.5236 32.5153 48.3156 28.4818 38.393 0.168516 0.433016 0.164731 0.156092 0.812237 0.586002 0.673278 121721 121721 121721 121721 121721 255945 28918 91.31 44.16 62.33 58.19 69.69 38.41 66.93 
0.24 53.8285 24.4674 34.4864 31.9605 47.4367 27.9525 37.4492 0.15646 0.435015 0.156347 0.195901 0.837882 0.596366 0.6743 121721 121721 121721 121721 121721 255945 28918 88.8 42.96 60.72 56.88 67.68 37.2 65.04 
0.25 52.4911 23.593 33.7156 31.0013 46.8908 26.9649 36.5005 0.160875 0.39367 0.157108 0.161336 0.85834 0.589757 0.686323 121721 121721 121721 121721 121721 255945 28918 86.25 42.25 59.25 55.5 65.5 36.5 62.5 
0.26 50.9934 22.9163 32.9485 30.2704 45.0599 25.5425 35.4705 0.154743 0.385555 0.149869 0.170026 0.835515 0.564115 0.651009 121721 121721 121721 121721 121721 255945 28918 83.72 40.56 57.72 53.82 63.96 35.36 61.1 
0.27 49.673 22.8636 32.15 29.616 44.6113 24.875 34.495 0.15352 0.420683 0.137415 0.149343 0.867164 0.567016 0.637072 121721 121721 121721 121721 121721 255945 28918 81.54 39.96 55.89 52.65 61.83 34.29 59.67 
0.28 48.3521 22.0719 31.565 28.9105 43.7394 24.1011 33.8062 0.158752 0.38192 0.152765 0.149896 0.86505 0.559795 0.586382 121721 121721 121721 121721 121721 255945 28918 79.52 39.2 54.88 51.24 60.48 33.6 58.8 
0.29 47.0447 21.2197 30.7937 28.2463 43.6688 23.4941 32.6926 0.135475 0.330288 0.141897 0.171041 0.921353 0.558868 0.63882 121721 121721 121721 121721 121721 255945 28918 77.14 37.99 53.36 49.88 58.58 32.77 55.97 
0.3 46.101 20.9059 30.1709 27.6927 42.5824 23.2573 32.0701 0.152745 0.35429 0.109707 0.134401 0.906359 0.569089 0.668791 121721 121721 121721 121721 121721 255945 28918 75.6 37.2 52.2 48.9 57.3 32.1 54.9 
0.31 44.8228 20.7057 29.5451 27.1548 40.7233 21.8612 31.0398 0.150832 0.375497 0.117468 0.152434 0.861834 0.5331 0.434701 121721 121721 121721 121721 121721 255945 28918 73.47 36.58 51.15 47.74 55.8 31.31 53.94 
0.32 43.8642 20.2197 28.9948 26.4798 40.8571 21.4581 31.0049 0.139519 0.338241 0.0912394 0.135778 0.934421 0.534337 0.705325 121721 121721 121721 121721 121721 255945 28918 71.68 36.16 50.24 46.4 54.4 30.72 52.48 
0.33 43.1165 19.7342 28.4706 26.0556 39.4535 20.8821 30.3311 0.165377 0.322002 0.110001 0.148331 0.897106 0.528938 0.671852 121721 121721 121721 121721 121721 255945 28918 70.62 35.31 48.84 45.54 53.13 30.36 51.15 
0.34 41.8672 19.4717 27.9063 25.6727 39.6182 20.8107 29.8088 0.121517 0.335711 0.147301 0.14983 0.953764 0.543745 0.716949 121721 121721 121721 121721 121721 255945 28918 68.68 34.68 47.94 44.88 52.02 29.58 49.64 
0.35 41.0027 18.8176 27.3918 25.1353 38.134 19.8379 29.0729 0.131859 0.276672 0.11073 0.0920285 0.912735 0.517634 0.660486 121721 121721 121721 121721 121721 255945 28918 67.2 33.95 46.9 43.75 50.4 29.05 49 
0.36 40.2027 18.9341 26.991 24.701 38.2951 19.8078 28.2593 0.141456 0.344336 0.1173 0.118214 0.962918 0.533579 0.632097 121721 121721 121721 121721 121721 255945 28918 65.88 33.48 46.08 43.2 49.68 28.44 47.88 
0.37 39.2821 18.3406 26.5414 24.27 38.0576 18.6951 27.6662 0.144032 0.284662 0.102699 0.134657 0.988419 0.493653 0.50368 121721 121721 121721 121721 121721 255945 28918 64.38 32.93 45.51 42.18 48.84 27.75 46.99 
0.38 38.4922 18.2339 25.9594 23.8518 38.2693 18.2985 27.0891 0.137455 0.317017 0.0966388 0.131298 1.04522 0.489022 0.527033 121721 121721 121721 121721 121721 255945 28918 62.7 32.3 44.46 41.42 47.5 27.36 45.98 
0.39 37.6907 17.8822 25.5755 23.4194 35.8727 18.4121 27.5767 0.115754 0.305517 0.118841 0.102003 0.950798 0.515578 0.709403 121721 121721 121721 121721 121721 255945 28918 61.62 31.59 43.29 40.56 46.41 26.91 45.63 
0.4 36.9566 17.4216 25.2672 23.0913 35.8225 17.9694 26.5662 0.109332 0.26866 0.136326 0.118867 0.982287 0.510064 0.654823 121721 121721 121721 121721 121721 255945 28918 60.4 31.2 42.8 40 45.6 26.4 44.4 
0.41 36.4048 17.1099 24.8062 22.7154 35.424 17.4599 26.0163 0.172301 0.249029 0.121704 0.119193 0.995526 0.493366 0.57705 121721 121721 121721 121721 121721 255945 28918 59.04 30.34 41.82 38.95 45.1 26.24 43.87 
0.42 35.6688 17.0964 24.4389 22.3416 35.6831 17.1888 25.7526 0.115233 0.28183 0.0732312 0.119366 1.05598 0.494582 0.716498 121721 121721 121721 121721 121721 255945 28918 57.96 30.24 41.58 38.64 44.1 25.62 42.42 
0.43 34.9129 16.7049 24.0843 22.0516 34.0336 16.6059 25.0143 0.0977887 0.250339 0.0736733 0.139456 1.00347 0.473426 0.51623 121721 121721 121721 121721 121721 255945 28918 57.19 29.67 40.85 37.84 43 25.37 42.14 
0.44 34.2902 16.4817 23.6811 21.733 33.9098 16.746 25.0183 0.107665 0.255711 0.0711412 0.0677349 1.00989 0.501917 0.733776 121721 121721 121721 121721 121721 255945 28918 55.88 29.04 40.04 37.4 42.68 24.64 41.36 
0.45 33.6799 16.3972 23.4139 21.4551 33.3868 16.2142 24.2358 0.101758 0.261145 0.100826 0.0962242 1.00348 0.480082 0.53529 121721 121721 121721 121721 121721 255945 28918 54.9 28.8 39.6 36.9 41.85 24.75 40.5 
0.46 33.1927 16.1516 23.0239 21.1184 32.7004 15.8646 23.7947 0.0993226 0.266488 0.0678187 0.0647799 1.01379 0.474274 0.492682 121721 121721 121721 121721 121721 255945 28918 53.82 28.52 38.64 36.34 40.94 23.92 39.56 
0.47 32.5775 15.8722 22.7685 20.932 31.7797 15.5117 23.3348 0.11983 0.237079 0.101741 0.120977 0.992656 0.464764 0.423631 121721 121721 121721 121721 121721 255945 28918 52.64 28.2 38.54 35.72 39.95 23.97 39.48 
0.48 31.9454 15.608 22.4247 20.5412 31.4042 15.0003 22.9566 0.0942556 0.214568 0.0655264 0.0632416 0.99844 0.437791 0.45324 121721 121721 121721 121721 121721 255945 28918 51.84 27.84 37.92 35.04 39.36 23.52 38.4 
0.49 31.5505 15.6083 22.1306 20.2082 30.6161 15.179 22.6548 0.12222 0.271188 0.0688348 0.0622316 0.976011 0.472209 0.381196 121721 121721 121721 121721 121721 255945 28918 50.96 27.44 37.24 34.3 38.71 23.03 38.22 
0.5 30.9818 15.2512 21.8303 20.0233 32.3034 15.0418 22.4383 0.0981331 0.206996 0.0635247 0.0612584 1.12363 0.478538 0.457607 121721 121721 121721 121721 121721 255945 28918 50.5 27 36.5 34 38 23 37 
0.51 30.4912 15.1352 21.5498 19.7958 29.9456 13.8104 21.8543 0.0951021 0.210822 0.062325 0.0599733 0.999209 0.381072 0.557648 121721 121721 121721 121721 121721 255945 28918 49.47 26.52 36.21 33.66 37.74 22.44 36.72 
0.52 30.0267 14.7705 21.361 19.5594 30.9395 14.3257 21.4796 0.0918878 0.130361 0.105735 0.0589618 1.06785 0.450921 0.259674 121721 121721 121721 121721 121721 255945 28918 48.88 26.52 35.88 33.28 37.44 22.36 36.4 
0.53 29.5044 14.748 20.997 19.2785 29.1756 13.9596 21.7186 0.0846728 0.180486 0.060444 0.0575567 0.983865 0.432676 0.525868 121721 121721 121721 121721 121721 255945 28918 48.23 25.97 34.98 32.86 36.57 22.26 36.04 
0.54 29.0751 14.5731 20.8353 19.031 29.0571 13.8344 21.0248 0.0930819 0.160708 0.138402 0.0567612 0.998097 0.437088 0.336538 121721 121721 121721 121721 121721 255945 28918 46.98 25.92 34.56 32.4 36.18 21.6 35.1 
0.55 28.7152 14.3207 20.4872 18.8511 28.5578 13.7684 20.613 0.0879147 0.136058 0.10734 0.0559342 1.01348 0.444907 0.255266 121721 121721 121721 121721 121721 255945 28918 46.75 25.3 34.1 31.9 35.2 21.45 34.65 
0.56 28.1934 14.4328 20.2599 18.6376 28.2055 12.9373 20.5025 0.0793529 0.229675 0.0575503 0.0552261 1.02264 0.369835 0.281504 121721 121721 121721 121721 121721 255945 28918 45.92 25.2 33.6 31.36 34.72 21.28 34.16 
0.57 27.9099 14.051 20.0821 18.4066 28.3812 12.6302 20.2077 0.079049 0.139918 0.0571491 0.0569185 1.05158 0.349003 0.224746 121721 121721 121721 121721 121721 255945 28918 45.03 24.51 33.63 30.78 34.2 21.09 34.2 
0.58 27.4254 13.9039 19.8623 18.2311 27.5805 12.4777 19.8686 0.0941061 0.105448 0.0563145 0.0534651 1.04553 0.343919 0.230396 121721 121721 121721 121721 121721 255945 28918 44.66 24.36 33.06 30.74 33.64 20.88 33.64 
0.59 27.1126 13.9853 19.6732 18.0194 25.9692 12.8119 19.7953 0.0821261 0.241049 0.0806422 0.0526135 0.932161 0.402713 0.457906 121721 121721 121721 121721 121721 255945 28918 44.25 24.19 32.45 30.09 33.63 20.65 33.04 
0.6 26.6683 13.7542 19.392 17.8738 26.833 12.2292 19.7668 0.0782511 0.176114 0.0548355 0.0521094 1.04416 0.352042 0.494265 121721 121721 121721 121721 121721 255945 28918 43.2 24 32.4 30 33 20.4 33 
0.61 26.2945 13.4561 19.2376 17.7044 26.0425 12.0898 19.2975 0.0782824 0.0438845 0.0542267 0.0515357 1.00218 0.351167 0.277186 121721 121721 121721 121721 121721 255945 28918 42.7 23.79 31.72 29.89 32.33 20.13 32.33 
0.62 25.9991 13.4363 19.0132 17.5246 25.8431 12.1292 18.9575 0.0727146 0.150138 0.0533972 0.113418 1.01205 0.369565 0.328305 121721 121721 121721 121721 121721 255945 28918 42.16 23.56 31.62 29.14 32.24 19.84 31.62 
0.63 25.5758 13.2229 18.7979 17.3391 24.2573 11.9017 18.9254 0.0736321 0.0427915 0.0526075 0.0502038 0.90106 0.359015 0.508675 121721 121721 121721 121721 121721 255945 28918 40.95 23.31 30.87 28.98 31.5 19.53 31.5 
0.64 25.3452 13.081 18.6153 17.164 25.7677 11.8719 18.5129 0.0733568 0.0422709 0.0520778 0.0495155 1.04987 0.364971 0.231791 121721 121721 121721 121721 121721 255945 28918 40.96 23.04 30.72 28.8 31.36 19.2 31.36 
0.65 25.006 13.1411 18.4703 16.9845 25.0667 11.8232 18.2862 0.0703229 0.156392 0.0512025 0.0489152 1.01888 0.37393 0.212507 121721 121721 121721 121721 121721 255945 28918 40.3 22.75 30.55 28.6 31.2 19.5 30.55 
0.66 24.6662 12.914 18.2406 16.8025 25.1821 11.2936 18.3157 0.071286 0.0414307 0.0506061 0.0483283 1.07423 0.314741 0.248896 121721 121721 121721 121721 121721 255945 28918 39.6 22.44 30.36 27.72 30.36 19.14 30.36 
0.67 24.3696 12.833 18.0748 16.697 24.1921 11.283 17.9119 0.0707028 0.0408862 0.0498412 0.0476316 0.991563 0.32846 0.163335 121721 121721 121721 121721 121721 255945 28918 39.53 22.11 29.48 27.47 30.15 18.76 30.15 
0.68 24.1129 12.7014 17.89 16.4918 23.5481 11.2799 17.7541 0.0667718 0.040407 0.0495138 0.0469775 1.00953 0.345005 0.232399 121721 121721 121721 121721 121721 255945 28918 38.76 21.76 29.24 27.2 29.92 18.36 29.24 
0.69 23.8108 12.7415 17.7374 16.385 22.9234 11.3899 17.8943 0.070423 0.164888 0.0485763 0.122262 0.911842 0.378287 0.61593 121721 121721 121721 121721 121721 255945 28918 38.64 22.08 28.98 26.91 29.67 18.63 28.98 
0.7 23.5758 12.4886 17.5557 16.171 23.3929 10.9957 17.3606 0.0677429 0.0394973 0.0482127 0.0461555 1.02256 0.337744 0.169704 121721 121721 121721 121721 121721 255945 28918 37.8 21.7 28.7 27.3 29.4 18.2 28.7 
0.71 23.2148 12.3669 17.4407 15.9902 23.3235 11.0589 17.7512 0.063522 0.0389592 0.0478083 0.0453733 1.03386 0.355994 0.710353 121721 121721 121721 121721 121721 255945 28918 37.63 21.3 28.4 26.27 29.11 18.46 29.11 
0.72 23.0062 12.3394 17.2892 15.8872 22.2889 10.6019 17.0559 0.0701283 0.124246 0.0472499 0.0446292 0.986951 0.298604 0.183058 121721 121721 121721 121721 121721 255945 28918 37.44 21.6 28.08 26.64 28.08 18 28.08 
0.73 22.7286 12.2709 17.1071 15.7652 21.658 11.0029 16.8144 0.0631999 0.12568 0.0466396 0.0443613 0.948876 0.387211 0.145364 121721 121721 121721 121721 121721 255945 28918 36.5 21.17 27.74 26.28 28.47 17.52 27.74 
0.74 22.4571 12.0869 16.9383 15.6293 22.4773 10.4904 16.7855 0.0663917 0.0377712 0.0459862 0.0441944 1.04924 0.312177 0.18317 121721 121721 121721 121721 121721 255945 28918 36.26 20.72 27.38 25.9 27.38 17.76 28.12 
0.75 22.1937 12.2586 16.8055 15.4499 21.7293 10.2677 16.5803 0.0663468 0.248834 0.0505526 0.0436127 1.01058 0.293673 0.165213 121721 121721 121721 121721 121721 255945 28918 36 21 27.75 25.5 27.75 17.25 27.75 
0.76 21.962 12.024 16.6948 15.3763 20.4978 10.1421 16.335 0.0646114 0.12995 0.0453008 0.0499546 0.905175 0.279291 0.143273 121721 121721 121721 121721 121721 255945 28918 35.72 20.52 27.36 25.84 27.36 17.48 27.36 
0.77 21.7329 12.0398 16.5079 15.2165 21.1254 10.4569 16.1748 0.0623212 0.221807 0.0446747 0.0458376 0.973858 0.351331 0.161002 121721 121721 121721 121721 121721 255945 28918 34.65 20.79 26.95 25.41 26.95 16.94 26.95 
0.78 21.496 11.7535 16.3816 15.1056 21.9714 10.1683 16.132 0.0733841 0.036128 0.0441294 0.0419971 1.11132 0.317246 0.167013 121721 121721 121721 121721 121721 255945 28918 34.32 20.28 26.52 24.96 26.52 17.16 26.52 
0.79 21.2678 11.6909 16.2438 15.0094 21.2494 10.1716 15.8748 0.0582168 0.0360066 0.0438712 0.0416929 1.03739 0.333349 0.14706 121721 121721 121721 121721 121721 255945 28918 33.97 19.75 26.86 24.49 26.07 16.59 26.86 
0.8 21.0313 11.8257 16.139 14.8322 20.3491 9.85136 15.7044 0.0572859 0.264843 0.0431889 0.0410437 0.949602 0.287074 0.121947 121721 121721 121721 121721 121721 255945 28918 33.6 20 26.4 24.8 25.6 16.8 26.4 
0.81 20.919 11.6361 16.0165 14.7215 19.8858 9.87743 15.7279 0.0655531 0.191195 0.0430943 0.0407524 0.942478 0.304135 0.202158 121721 121721 121721 121721 121721 255945 28918 33.21 19.44 25.92 24.3 25.92 16.2 25.92 
0.82 20.6627 11.4333 15.884 14.6666 19.5849 9.97189 15.5957 0.0594039 0.0347541 0.0424195 0.0403828 0.910843 0.339432 0.135558 121721 121721 121721 121721 121721 255945 28918 33.62 19.68 25.42 23.78 25.42 16.4 26.24 
0.83 20.413 11.3902 15.7772 14.5509 19.0335 9.57093 15.3413 0.0586056 0.0346461 0.0424157 0.0399236 0.868166 0.268174 0.14902 121721 121721 121721 121721 121721 255945 28918 33.2 19.09 25.73 24.07 25.73 16.6 25.73 
0.84 20.2575 11.3106 15.6025 14.391 18.9829 9.4768 15.8496 0.0546205 0.0342179 0.0413941 0.0394809 0.908789 0.26325 0.833927 121721 121721 121721 121721 121721 255945 28918 32.76 19.32 25.2 23.52 25.2 15.96 25.2 
0.85 20.0423 11.2849 15.521 14.3425 18.9223 9.28057 15.1232 0.0629339 0.143514 0.0413859 0.0393956 0.899798 0.23101 0.146081 121721 121721 121721 121721 121721 255945 28918 32.3 18.7 25.5 23.8 24.65 16.15 25.5 
0.86 19.7937 11.1616 15.3984 14.1789 18.405 9.54989 15.0427 0.055189 0.033584 0.0407003 0.0388441 0.893813 0.308846 0.156671 121721 121721 121721 121721 121721 255945 28918 31.82 18.92 24.94 23.22 24.08 15.48 24.94 
0.87 19.6691 11.0773 15.251 14.1121 19.8549 9.1152 15.0965 0.0575416 0.0334109 0.0403331 0.0381525 1.09713 0.215911 0.330736 121721 121721 121721 121721 121721 255945 28918 31.32 19.14 24.36 23.49 24.36 15.66 24.36 
0.88 19.4495 11.1015 15.1773 14.0108 17.9565 9.16421 15.0792 0.0540485 0.206823 0.0403471 0.0381488 0.89068 0.248756 0.634821 121721 121721 121721 121721 121721 255945 28918 30.8 18.48 24.64 22.88 23.76 15.84 24.64 
0.89 19.251 10.9923 15.0455 13.9015 17.8941 9.2307 14.6144 0.051185 0.149618 0.0396497 0.0375999 0.865838 0.278977 0.138069 121721 121721 121721 121721 121721 255945 28918 31.15 18.69 24.03 23.14 24.03 15.13 24.03 
0.9 19.1237 10.8506 14.9592 13.824 18.4 9.07792 14.455 0.0524106 0.0323619 0.0392581 0.0373654 0.966818 0.263792 0.122857 121721 121721 121721 121721 121721 255945 28918 30.6 18 24.3 22.5 23.4 15.3 23.4 
0.91 18.9248 10.8043 14.8417 13.7598 17.7298 9.04909 14.3241 0.0540834 0.0322798 0.039012 0.0371611 0.936189 0.267164 0.130568 121721 121721 121721 121721 121721 255945 28918 30.03 18.2 23.66 22.75 23.66 15.47 23.66 
0.92 18.74 10.8257 14.7316 13.6345 17.0717 8.84481 14.2538 0.0502144 0.154284 0.0386063 0.0366327 0.828507 0.22807 0.13177 121721 121721 121721 121721 121721 255945 28918 30.36 18.4 23.92 22.08 23 15.64 23.92 
0.93 18.6079 10.8452 14.6508 13.5513 16.976 8.82537 14.131 0.0508325 0.218142 0.0382355 0.0364603 0.884911 0.241812 0.109563 121721 121721 121721 121721 121721 255945 28918 29.76 18.6 23.25 22.32 22.32 14.88 23.25 
0.94 18.3937 10.6307 14.5129 13.4049 16.2212 8.63443 14.1938 0.0507752 0.0312956 0.0379203 0.0360599 0.742369 0.195492 0.192914 121721 121721 121721 121721 121721 255945 28918 29.14 17.86 23.5 21.62 22.56 15.04 23.5 
0.95 18.2816 10.5659 14.413 13.3557 16.8563 8.55609 13.9957 0.0509892 0.0311149 0.0374451 0.0357212 0.888064 0.182841 0.114942 121721 121721 121721 121721 121721 255945 28918 29.45 18.05 22.8 21.85 22.8 15.2 22.8 
0.96 18.1022 10.5785 14.3384 13.2372 16.1017 8.42424 13.9054 0.0506607 0.160506 0.0371218 0.0353817 0.796285 0.151222 0.179196 121721 121721 121721 121721 121721 255945 28918 28.8 17.28 23.04 21.12 22.08 14.4 23.04 
0.97 17.981 10.4269 14.2558 13.2036 16.2603 8.40312 13.6418 0.0512497 0.0304285 0.0370258 0.0351318 0.823481 0.15328 0.107324 121721 121721 121721 121721 121721 255945 28918 29.1 17.46 23.28 21.34 22.31 14.55 22.31 
0.98 17.7815 10.3671 14.1483 13.0787 15.8093 8.55593 13.6511 0.0468505 0.0302826 0.0366472 0.0348897 0.806093 0.230615 0.115501 121721 121721 121721 121721 121721 255945 28918 28.42 17.64 22.54 21.56 21.56 14.7 22.54 
0.99 17.6207 10.3227 14.0579 13.0526 15.6632 8.51607 13.5299 0.0468058 0.0299918 0.0360943 0.0347126 0.811792 0.245256 0.104588 121721 121721 121721 121721 121721 255945 28918 27.72 17.82 22.77 20.79 21.78 14.85 22.77 
1 17.4902 10.2584 14.0056 12.938 14.5051 8.30579 13.5897 0.0540227 0.0297955 0.0359721 0.0343817 0.608658 0.192208 0.197322 121721 121721 121721 121721 121721 255945 28918 28 17 22 21 21 14 22 


==> data/exp10.txt <==
%x 0 1 
5 13.1588 23.689 0.332971 0.428242 820 820 19.25 32.3 
10 55.0125 95.9166 0.981335 1.20828 820 820 74.425 118.95 
50 787.025 1212.81 14.8995 19.9985 820 820 1164.68 1621.12 
100 2208.89 3430.43 55.8201 82.2768 820 820 3835.75 4977.9 
150 4003.64 6260.5 120.176 186.09 820 820 7711.99 9745.53 
200 5910.5 9749.42 198.278 333.67 820 820 12003.8 15897.4 
400 14543.9 29037.5 593.223 1343.54 820 820 20191.8 53762 
600 23993.4 55269.3 1095.98 3002.42 820 820 30415.8 112314 
800 34201.7 91563.9 1620.41 5375.58 820 820 45537.6 191482 
1000 43800.7 138871 1801.95 8481.76 820 820 59592.8 290982 
1500 71954.8 260290 5250.86 21784.1 600 600 82716.2 628311 
2000 91743.1 462236 4579.75 38675.7 620 620 110056 1.09202e+06 
2500 124173 685285 8961.7 61189.9 600 600 145084 1.68147e+06 


==> data/exp11.txt <==
%x 0 1 2 3 5 
100 31.1899 25.0938 31.5987 29.1141 30.1716 0.0473135 0.0677176 0.0456664 0.0700434 0.0567996 43746 43746 43746 43746 43746 37.6 34.6 37.9 38.9 38 
200 53.0355 37.9932 52.3315 44.3731 49.6311 0.0862516 0.120403 0.0874688 0.122598 0.1051 43746 43746 43746 43746 43746 64.8 55.1 64.3 61.8 64.1 
300 70.5767 47.0899 67.8595 55.2722 64.4682 0.119254 0.163091 0.122685 0.16556 0.146614 43746 43746 43746 43746 43746 87 70.5 84.8 79.2 84.8 
400 85.383 54.3308 80.3251 63.8359 76.5478 0.147433 0.200625 0.155039 0.20332 0.18029 43746 43746 43746 43746 43746 105.6 82.8 101.9 93 101.6 
500 98.4384 60.376 90.8832 70.8977 86.5062 0.174516 0.234526 0.182231 0.235251 0.212633 43746 43746 43746 43746 43746 122.4 94.2 116.2 104.5 115.9 
600 109.599 65.6651 99.4184 76.8865 95.196 0.196284 0.267482 0.205318 0.267124 0.241509 43746 43746 43746 43746 43746 136.8 105.2 128 115 129.2 
700 120.134 70.0302 107.469 82.1917 102.935 0.217359 0.2959 0.228978 0.295236 0.268949 43746 43746 43746 43746 43746 150 114.3 139.4 125.4 140.8 
800 129.4 74.2479 114.143 86.8825 109.634 0.237122 0.323673 0.249283 0.322721 0.295299 43746 43746 43746 43746 43746 162 123.7 149.1 135.3 151.5 
900 137.851 78.0518 120.439 91.057 115.774 0.255233 0.35051 0.270345 0.347044 0.317777 43746 43746 43746 43746 43746 173.2 133.4 158.3 145 161.1 
1000 145.924 81.5057 125.5 94.9675 121.1 0.271616 0.378475 0.285224 0.367727 0.336739 43746 43746 43746 43746 43746 183.2 142.6 165.3 153.7 169.4 
2000 201.567 104.516 161.289 119.39 158.42 0.388345 0.578908 0.401106 0.542269 0.504022 43746 43746 43746 43746 43746 254 173.3 213.6 197.2 227.2 
3000 236.583 118.202 181.355 134.31 179.951 0.46148 0.728334 0.464311 0.667452 0.605916 43746 43746 43746 43746 43746 299.2 170.7 238.6 188.7 253.6 
4000 262.693 126.64 194.617 143.642 193.497 0.506263 0.834053 0.492781 0.742471 0.667199 43746 43746 43746 43746 43746 330.6 172.7 254.8 192.9 269.1 
5000 282.59 135.481 205.214 149.827 204.745 0.542188 0.958786 0.52162 0.785375 0.731798 43746 43746 43746 43746 43746 354.7 179.6 267.1 197.4 282.1 
6000 298.531 141.175 213.866 156.097 213.371 0.564747 1.04058 0.545743 0.82411 0.755999 43746 43746 43746 43746 43746 374.4 184.7 278.3 204.2 291.7 
7000 312.504 145.629 220.327 160.317 219.754 0.588972 1.10136 0.549618 0.84833 0.784188 43746 43746 43746 43746 43746 391.9 188.7 285.6 210 297.7 
8000 325.475 149.161 226.752 164.583 227.005 0.616771 1.14876 0.576998 0.868167 0.838598 43746 43746 43746 43746 43746 407.7 192.7 293.9 215.5 304.8 
9000 335.625 154.272 232.2 169.168 232.213 0.62691 1.23834 0.590848 0.938455 0.848563 43746 43746 43746 43746 43746 419.9 197.3 300.4 220.9 311.6 
10000 344.608 157.179 236.751 172.416 237.471 0.642924 1.29038 0.578264 0.93231 0.887749 43746 43746 43746 43746 43746 430.9 200.7 305.7 226.2 317.6 
20000 407.344 180.225 268.165 195.427 268.78 0.749792 1.73846 0.681668 1.14995 1.02371 43746 43746 43746 43746 43746 506.2 227 342.9 255.2 351.1 
30000 443.037 194.31 286.94 210.238 288.012 0.792961 1.98234 0.728599 1.37332 1.19339 43746 43746 43746 43746 43746 549.6 245.3 364.6 271.9 372.4 
40000 468.788 205.45 300.111 222.363 302.115 0.839638 2.30315 0.710852 1.66418 1.27864 43746 43746 43746 43746 43746 580.9 258.2 381.7 284.8 389.6 
50000 488.588 217.459 310.358 228.589 311.431 0.882551 2.7998 0.808626 1.63376 1.38413 43746 43746 43746 43746 43746 605 270.2 392.9 293.3 397.9 
60000 504.39 222.083 318.642 236.38 321.402 0.888305 2.87971 0.847586 1.78256 1.59067 43746 43746 43746 43746 43746 623.9 276.4 403.1 302.5 410.2 
70000 517.436 225.922 325.482 243.245 328.118 0.983552 2.69782 0.909895 2.19434 1.40337 43746 43746 43746 43746 43746 638 285.2 411.2 308.1 419.4 
80000 528.169 233.972 332.088 249.103 335.794 0.945375 3.264 0.836046 2.37995 1.7235 43746 43746 43746 43746 43746 651.6 291 419.9 315.7 425.4 
90000 537.651 237.271 337.499 251.274 340.69 0.919574 3.1957 0.859184 2.09404 1.70219 43746 43746 43746 43746 43746 663.5 298.3 426.5 320.7 430.9 
100000 546.729 242.11 342.717 257.221 346.96 0.946971 3.57674 0.811631 2.49092 2.15468 43746 43746 43746 43746 43746 674.6 301 432.1 325.6 436.2 


==> data/exp12.txt <==
%x 0 1 2 3 5 
100 49.5 49.5 49.5 76.688 49.5 3.1613e-14 3.1613e-14 3.16115e-14 0.143734 3.1613e-14 7227 7227 7227 7227 7227 49.5 49.5 49.5 84.68 49.5 
200 90.2855 85.3705 91.1581 110.076 89.3202 0.0603892 0.0877478 0.0546645 0.200538 0.0706518 7227 7227 7227 7227 7227 93.63 90.16 94.24 121.23 93.21 
300 130.47 117.256 131.94 139.193 128.046 0.0935137 0.156171 0.0875952 0.262838 0.113757 7227 7227 7227 7227 7227 135.51 125.74 136.71 153.81 134.28 
400 168.83 145.269 170.65 165.227 164.617 0.126163 0.224783 0.120201 0.330998 0.15642 7227 7227 7227 7227 7227 175.71 157.78 177.29 183.47 173.21 
500 205.836 170.23 207.883 189.302 199.61 0.163646 0.284101 0.153777 0.402485 0.195104 7227 7227 7227 7227 7227 214.8 185.93 216.18 211.53 210.2 
600 241.648 193.171 243.33 212.27 233.289 0.189305 0.343986 0.185799 0.460614 0.230234 7227 7227 7227 7227 7227 251.97 212.39 253.34 237.79 245.82 
700 276.04 214.002 277.817 232.476 265.603 0.218603 0.392634 0.218509 0.521845 0.266935 7227 7227 7227 7227 7227 287.81 235.54 289.64 261.85 280.2 
800 309.89 233.679 311.045 251.585 296.719 0.247882 0.451665 0.252342 0.578786 0.313109 7227 7227 7227 7227 7227 323.78 258.94 324.8 284.75 313.91 
900 342.45 251.538 343.326 270.383 326.577 0.285709 0.497391 0.28303 0.637504 0.347453 7227 7227 7227 7227 7227 358.06 279.71 358.86 305.64 345.44 
1000 374.534 268.377 374.461 287.551 355.613 0.312849 0.542981 0.316381 0.702194 0.386167 7227 7227 7227 7227 7227 391.84 299.09 391.8 326.95 376.57 
2000 658.721 401.321 646.023 424.162 607.675 0.580733 0.922499 0.61087 1.20377 0.720649 7227 7227 7227 7227 7227 690.57 452.42 680.01 493.74 646.9 
3000 899.932 498.297 865.226 523.004 809.351 0.835442 1.22847 0.879236 1.61063 1.013 7227 7227 7227 7227 7227 945.57 566.26 912.94 614.65 864.62 
4000 1111.98 575.317 1051.31 601.934 979.425 1.04284 1.46489 1.1291 1.99329 1.26528 7227 7227 7227 7227 7227 1169.25 657.43 1113.71 718.87 1048.52 
5000 1299 642.069 1210.14 671.055 1126.4 1.26955 1.70612 1.35211 2.34769 1.51365 7227 7227 7227 7227 7227 1368.54 738.64 1286.26 803.41 1210.5 
6000 1472.58 700.069 1351.26 728.953 1257.19 1.44078 1.91957 1.54099 2.6871 1.72091 7227 7227 7227 7227 7227 1551.2 810.01 1435.49 881.44 1350.8 
7000 1630.08 751.271 1476.05 780.581 1374.05 1.60556 2.08829 1.78464 2.96551 1.91965 7227 7227 7227 7227 7227 1718.99 867.17 1574.65 953.16 1479.47 
8000 1776.11 798.509 1589.85 832.662 1478.08 1.78814 2.27754 1.94944 3.30125 2.12672 7227 7227 7227 7227 7227 1874.33 927.96 1696.79 1023.92 1597.51 
9000 1910.86 842.454 1696.71 875.341 1576.81 1.93567 2.49877 2.12525 3.51623 2.31346 7227 7227 7227 7227 7227 2017.03 981.64 1814.58 1082.73 1705.22 
10000 2038.52 880.961 1787.91 917.065 1666.82 2.09502 2.66678 2.26239 3.77211 2.48329 7227 7227 7227 7227 7227 2152.41 1027.28 1912.19 1135.49 1802.76 
20000 3016 1184.59 2462.83 1227.98 2312.3 3.30843 4.09835 3.59727 6.23911 3.9234 7227 7227 7227 7227 7227 3196.75 1411.63 2661.47 1596.59 2531.8 
30000 3685.35 1384.51 2881.18 1450.86 2721.25 4.21422 5.25287 4.58751 8.3762 4.93606 7227 7227 7227 7227 7227 3917.43 1684.51 3136.29 1957.49 2994.7 
40000 4204.73 1544.62 3182.4 1631.9 3031.23 4.93267 6.33272 5.40268 10.4519 5.88527 7227 7227 7227 7227 7227 4476.93 1903.58 3480.05 2279.35 3353.89 
50000 4627.9 1679.25 3410.99 1765.06 3267.49 5.73238 7.3454 6.14382 12.0078 6.6485 7227 7227 7227 7227 7227 4939.92 2104.88 3744.62 2483.43 3635.6 
60000 4978.67 1800.19 3603.1 1889.96 3455.48 6.33839 8.48856 6.77758 13.771 7.56111 7227 7227 7227 7227 7227 5329.5 2278.74 3983.04 2661.02 3880.16 
70000 5289.39 1880.18 3761.59 2010.8 3628.5 6.90204 8.91415 7.26817 15.1039 8.07581 7227 7227 7227 7227 7227 5671.29 2411.64 4170.94 2864.39 4078.31 
80000 5558.46 1979.23 3896.12 2113.69 3772.89 7.35161 10.2696 7.87608 17.0183 8.6935 7227 7227 7227 7227 7227 5959.79 2574.77 4335.74 3107.11 4270.71 
90000 5804.35 2051.18 4021.3 2198.54 3890.42 7.74784 10.5265 8.13675 18.1295 9.28434 7227 7227 7227 7227 7227 6226.39 2694.84 4481.74 3311.69 4411.04 
100000 6018.42 2121.52 4125.72 2287.39 4012.46 8.20947 11.3478 8.70548 19.5929 9.86735 7227 7227 7227 7227 7227 6474.62 2839.14 4606.36 3532.92 4570.48 


==> data/exp2.txt <==
%x 0 1 2 3 4 5 6 
0.01 88.5276 86.2261 87.9938 86.8713 87.8204 85.8763 88.0197 0.0588182 0.185376 0.0868182 0.147295 0.101167 0.109452 0.195162 30881 30881 30881 30881 30881 108243 8098 94.79 99.64 96.73 98.04 97.62 99.49 97.52 
0.02 173.526 162.315 170.549 164.658 170.045 160.527 170.335 0.134203 0.45394 0.204975 0.375535 0.241616 0.269728 0.463593 30881 30881 30881 30881 30881 108243 8098 187.98 199.2 191.68 195.24 194.12 198.84 193.66 
0.03 254.178 224.932 245.769 229.728 245.029 219.646 244.943 0.224967 0.80077 0.359157 0.66437 0.424595 0.469546 0.805673 30881 30881 30881 30881 30881 108243 8098 278.67 298.71 284.49 290.31 289.41 297.99 288.39 
0.04 329.024 269.684 311.168 279.617 310.307 261.871 310.405 0.33511 1.19057 0.550045 0.989841 0.646166 0.685131 1.21655 30881 30881 30881 30881 30881 108243 8098 366 398.04 373.2 383.28 382.04 396.88 379.76 
0.05 397.219 298.658 365.653 311.729 363.414 288.452 364.059 0.460171 1.57095 0.764432 1.29474 0.892132 0.887249 1.70738 30881 30881 30881 30881 30881 108243 8098 448.6 496.95 455.9 469.25 469.45 495.35 467.85 
0.06 456.636 313.045 404.752 331.414 404.004 300.515 406.881 0.597117 1.90314 0.971629 1.5493 1.14784 1.05936 2.20524 30881 30881 30881 30881 30881 108243 8098 524.58 595.38 523.8 547.44 549.06 592.8 548.04 
0.07 506.322 318.23 431.608 337.68 430.128 304.404 432.194 0.747306 2.19256 1.16657 1.7193 1.39259 1.19821 2.65374 30881 30881 30881 30881 30881 108243 8098 591.57 693.28 575.05 623.56 613.34 688.8 610.33 
0.08 545.606 317.926 444.585 333.346 447.48 299.774 447.675 0.892144 2.4222 1.30634 1.79062 1.59555 1.29321 3.03615 30881 30881 30881 30881 30881 108243 8098 648.24 789.92 601.84 574.8 656 780.4 648.24 
0.09 574.814 314.529 445.585 330.29 451.608 294.241 449.59 1.01287 2.61958 1.3759 1.83926 1.75443 1.37423 3.26629 30881 30881 30881 30881 30881 108243 8098 690.12 881.91 600.93 521.91 671.22 852.39 655.29 
0.1 594.494 306.813 442.311 321.995 446.983 285.305 447.143 1.12641 2.76974 1.4178 1.80057 1.83576 1.42401 3.42981 30881 30881 30881 30881 30881 108243 8098 724 714.8 595.2 489 655.6 530.8 651.7 
0.11 602.954 296.122 433.636 311.891 441.018 275.241 437.929 1.19905 2.82001 1.40482 1.74448 1.89906 1.44998 3.38727 30881 30881 30881 30881 30881 108243 8098 740.3 472.34 580.36 465.96 637.23 445.5 625.13 
0.12 604.99 289.801 424.427 300.944 430.624 264.659 430.476 1.22971 2.93859 1.35708 1.70501 1.9279 1.45374 3.48132 30881 30881 30881 30881 30881 108243 8098 745.68 423.96 562.8 441 617.52 398.52 604.08 
0.13 603.537 278.244 412.153 292.996 419.736 255.518 417.978 1.24897 2.94514 1.307 1.61279 1.9203 1.46456 3.30975 30881 30881 30881 30881 30881 108243 8098 746.33 382.98 542.49 427.31 590.07 368.94 584.61 
0.14 594.99 271.063 399.946 282.7 407.75 246.43 405.347 1.24429 3.01255 1.23634 1.54853 1.94668 1.47045 3.3445 30881 30881 30881 30881 30881 108243 8098 735.84 357.56 523.74 403.9 566.02 345.1 557.34 
0.15 585.526 264.948 388.063 275.947 394.622 237.926 392.031 1.22793 3.08852 1.17616 1.5317 1.90888 1.46355 3.24575 30881 30881 30881 30881 30881 108243 8098 724.95 340.5 506.4 392.4 541.65 325.65 534.3 
0.16 573.956 254.503 376.535 265.599 383.632 230.034 378.186 1.20588 3.06544 1.09084 1.43502 1.89012 1.45707 2.94908 30881 30881 30881 30881 30881 108243 8098 710.24 322.24 488.32 374.4 522.08 309.44 513.6 
0.17 561.879 246.962 365.663 259.435 374.4 221.71 367.059 1.16689 3.067 1.06416 1.45137 1.96668 1.44205 3.06431 30881 30881 30881 30881 30881 108243 8098 694.28 306.34 470.39 360.57 504.9 293.08 492.66 
0.18 548.127 237.76 355.429 249.286 362.224 214.107 358.881 1.14561 2.98746 1.00863 1.29889 1.918 1.42186 2.98814 30881 30881 30881 30881 30881 108243 8098 677.88 294.12 457.92 347.04 482.22 280.08 475.56 
0.19 533.164 231.676 346.312 244.244 351.311 208.645 346.314 1.10439 3.0018 0.978977 1.34592 1.94596 1.42566 2.64972 30881 30881 30881 30881 30881 108243 8098 658.35 283.29 442.32 335.73 463.6 269.99 460.75 
0.2 520.751 227.773 336.543 237.529 342.671 202.347 338.359 1.07023 3.10796 0.904948 1.28614 1.9904 1.41775 2.81629 30881 30881 30881 30881 30881 108243 8098 641.8 275.6 430.8 323.6 447 260 448.2 
0.21 507.193 220.96 328.232 232.277 334.147 195.726 328.346 1.0508 3.02382 0.873723 1.27609 1.99134 1.37405 2.60988 30881 30881 30881 30881 30881 108243 8098 624.12 268.38 417.48 316.47 434.28 251.58 433.02 
0.22 494.85 211.697 319.21 224.816 324.106 189.808 320.396 1.00796 2.8689 0.819203 1.14853 1.90148 1.35124 2.63802 30881 30881 30881 30881 30881 108243 8098 607.86 259.16 406.56 304.04 420.42 243.32 419.1 
0.23 482.073 211.215 312.036 220.432 317.548 186.447 310.098 0.977015 3.0553 0.818766 1.16565 2.01632 1.3789 2.48348 30881 30881 30881 30881 30881 108243 8098 592.25 253.92 395.14 295.78 407.33 236.67 401.12 
0.24 470.175 204.758 305.345 214.25 308.389 180.649 302.914 0.950726 2.96351 0.800993 1.03741 1.94057 1.34244 2.38016 30881 30881 30881 30881 30881 108243 8098 576.96 247.44 386.4 287.52 394.56 229.92 395.28 
0.25 457.28 196.399 297.796 210.072 302.754 176.313 294.737 0.910296 2.80054 0.789021 1.08379 2.03124 1.3308 2.12766 30881 30881 30881 30881 30881 108243 8098 561 240.75 375.5 280.25 385.25 224 384.5 
0.26 446.495 194.363 291.75 205.335 294.73 171.197 288.9 0.880371 2.86977 0.731966 1.07764 1.99651 1.2935 2.16736 30881 30881 30881 30881 30881 108243 8098 547.56 236.34 367.64 271.96 374.4 217.1 372.58 
0.27 436.065 188.893 284.627 201.255 289.441 166.749 282.067 0.881085 2.77294 0.714835 1.06936 2.08801 1.2584 2.21134 30881 30881 30881 30881 30881 108243 8098 532.44 231.39 358.02 264.33 364.5 211.14 364.23 
0.28 424.553 187.373 278.891 196.825 282.461 164.228 276.62 0.832373 2.87904 0.683253 0.924229 2.06235 1.27815 1.98559 30881 30881 30881 30881 30881 108243 8098 519.12 226.8 349.72 260.4 354.2 207.2 355.04 
0.29 414.794 181.171 274.244 193.018 276.779 160.366 269.745 0.82202 2.73015 0.707998 0.985189 2.11415 1.25639 1.88997 30881 30881 30881 30881 30881 108243 8098 506.34 221.56 343.36 253.46 345.1 202.13 345.1 
0.3 405.64 180.58 268.149 189.054 272.559 157.606 265.448 0.818957 2.86919 0.627205 0.909563 2.16136 1.25862 2.19675 30881 30881 30881 30881 30881 108243 8098 494.4 218.1 336 247.2 339.6 198.6 338.7 
0.31 396.644 173.584 262.906 186.491 266.617 154.326 259.057 0.783172 2.61773 0.621106 0.987207 2.18549 1.26536 1.9206 30881 30881 30881 30881 30881 108243 8098 483.29 212.97 328.91 243.66 330.77 193.75 330.46 
0.32 387.667 171.921 257.468 182.426 260.549 151.349 254.7 0.747722 2.69079 0.56496 0.751921 2.14353 1.2436 2.1587 30881 30881 30881 30881 30881 108243 8098 472.64 209.6 320.96 238.72 322.88 189.76 322.24 
0.33 380.311 168.894 253.626 179.588 258.619 148.127 249.461 0.76232 2.67804 0.591515 0.877253 2.38338 1.20017 1.8386 30881 30881 30881 30881 30881 108243 8098 463.32 206.25 316.47 233.64 316.14 186.12 317.79 
0.34 371.17 163.8 248.97 175.892 250.203 144.809 243.299 0.718203 2.43342 0.596798 0.798288 2.18604 1.16339 1.62189 30881 30881 30881 30881 30881 108243 8098 451.18 202.64 310.08 228.82 307.7 182.92 310.08 
0.35 362.908 162.607 244.723 173.083 246.998 142.519 238.29 0.719825 2.58518 0.579536 0.765436 2.292 1.1604 1.57595 30881 30881 30881 30881 30881 108243 8098 441.35 198.8 303.8 224.7 301.35 178.85 301 
0.36 356.103 157.783 239.97 170.489 242.944 139.729 236.284 0.711193 2.36751 0.565635 0.787407 2.30512 1.13833 2.03197 30881 30881 30881 30881 30881 108243 8098 432.72 194.76 297.72 220.68 295.56 176.04 296.64 
0.37 348.895 156.425 235.838 167.204 239.351 138.033 231.481 0.682336 2.44148 0.498738 0.65172 2.39158 1.17104 1.81432 30881 30881 30881 30881 30881 108243 8098 424.02 193.51 291.93 216.08 290.08 172.79 290.45 
0.38 341.324 153.691 232.802 165.369 234.413 136.012 227.452 0.691396 2.35833 0.504588 0.812771 2.30562 1.16738 1.71268 30881 30881 30881 30881 30881 108243 8098 413.82 191.14 288.04 212.42 285 170.62 287.28 
0.39 335.393 149.63 228.124 162.743 231.053 134.738 223.808 0.672909 2.09523 0.577696 0.669165 2.3586 1.21368 1.62652 30881 30881 30881 30881 30881 108243 8098 407.16 187.59 281.97 209.82 279.24 167.31 281.58 
0.4 328.602 147.987 224.859 160.241 226.577 129.779 218.828 0.617037 2.17529 0.465183 0.683388 2.31377 1.03896 1.30327 30881 30881 30881 30881 30881 108243 8098 398.4 184.8 277.6 205.6 275.2 164.4 276 
0.41 322.678 145.917 221.508 158.285 223.113 128.525 216.111 0.649303 2.18221 0.456748 0.726603 2.34665 1.07281 1.59182 30881 30881 30881 30881 30881 108243 8098 391.55 181.63 272.65 202.54 268.96 161.95 271.42 
0.42 316.535 142.742 218.151 155.891 219.865 126.688 212.554 0.603517 1.97209 0.44853 0.69522 2.38705 1.06929 1.45321 30881 30881 30881 30881 30881 108243 8098 383.88 180.18 269.22 198.66 265.02 159.18 265.86 
0.43 310.864 142.637 215.394 153.709 213.942 125.129 209.827 0.579752 2.22406 0.51474 0.651667 2.1847 1.0692 1.36071 30881 30881 30881 30881 30881 108243 8098 376.68 176.3 265.74 196.51 258.86 156.95 261.87 
0.44 305.869 141.325 211.877 151.445 215.861 124.727 206.531 0.568488 2.25918 0.451787 0.595662 2.67678 1.1699 1.6424 30881 30881 30881 30881 30881 108243 8098 370.04 174.24 261.36 193.6 255.64 154.44 256.52 
0.45 300.222 140.076 209.108 149.379 210.395 122.065 202.455 0.574557 2.24081 0.4255 0.518251 2.46832 1.08413 1.24851 30881 30881 30881 30881 30881 108243 8098 363.6 173.25 257.85 190.8 251.1 152.55 253.8 
0.46 295.163 137.206 206.006 147.841 207.584 120.218 200.192 0.552376 2.13763 0.419088 0.590987 2.52043 1.04436 1.41977 30881 30881 30881 30881 30881 108243 8098 357.42 170.2 253 188.6 247.94 150.42 248.4 
0.47 290.104 135.617 203.445 146.642 203.714 119.588 197.701 0.538785 2.16441 0.406823 0.663896 2.37547 1.12308 1.55895 30881 30881 30881 30881 30881 108243 8098 351.56 168.26 250.04 186.59 242.99 148.52 247.22 
0.48 285.181 132.94 201.132 144.443 203.152 117.719 195.053 0.521328 1.96835 0.401195 0.731655 2.64047 1.09516 1.52572 30881 30881 30881 30881 30881 108243 8098 344.64 166.08 247.2 183.36 240.96 146.88 240.96 
0.49 280.774 132.959 198.544 142.592 198.029 115.295 192.55 0.520625 2.14699 0.394038 0.419094 2.41393 1.01003 1.65744 30881 30881 30881 30881 30881 108243 8098 340.06 164.64 243.53 181.3 236.18 144.55 238.63 
0.5 276.795 131.634 195.466 140.967 195.891 114.288 189.408 0.534524 2.14548 0.388601 0.575638 2.48945 1.04918 1.22403 30881 30881 30881 30881 30881 108243 8098 334 162.5 239.5 179 232.5 142.5 236 
0.51 271.974 131.011 193.293 138.774 194.207 112.544 186.358 0.498 2.25828 0.382889 0.579729 2.61084 0.999512 1.56328 30881 30881 30881 30881 30881 108243 8098 328.44 161.16 236.64 175.95 228.99 140.76 231.03 
0.52 267.879 126.165 190.998 137.69 189.795 110.444 183.991 0.523234 1.73988 0.377729 0.591108 2.52252 0.935097 0.939157 30881 30881 30881 30881 30881 108243 8098 322.92 159.12 234 173.68 225.16 138.84 229.32 
0.53 263.939 125.888 188.719 135.985 188.41 109.823 184.297 0.538827 1.89434 0.368591 0.37006 2.61755 0.966899 2.42609 30881 30881 30881 30881 30881 108243 8098 318.53 157.41 230.55 171.72 222.07 137.8 226.84 
0.54 260.157 125.119 186.213 134.798 186.045 108.504 179.966 0.477839 1.93089 0.365981 0.490308 2.62816 0.965179 1.11892 30881 30881 30881 30881 30881 108243 8098 314.28 155.52 228.42 170.1 218.7 135.54 223.56 
0.55 256.087 124.196 184.35 133.337 181.999 107.319 178.08 0.489018 1.99534 0.435589 0.333003 2.39899 0.963468 1.29871 30881 30881 30881 30881 30881 108243 8098 308.55 154 225.5 168.3 215.6 134.2 220 
0.56 252.513 121.938 182.19 132.185 180.799 105.344 177.394 0.461407 1.80173 0.416666 0.49487 2.49781 0.877737 1.81052 30881 30881 30881 30881 30881 108243 8098 304.64 152.32 222.32 166.32 213.92 132.72 217.28 
0.57 249.096 120.728 180.469 130.462 178.707 106.436 174.204 0.54679 1.83309 0.497294 0.484824 2.59261 1.09671 1.23449 30881 30881 30881 30881 30881 108243 8098 299.82 151.05 220.02 164.16 209.76 131.1 215.46 
0.58 245.395 119.095 178.201 129.7 175.393 103.57 171.73 0.471071 1.67372 0.345228 0.613037 2.37488 0.951751 1.54777 30881 30881 30881 30881 30881 108243 8098 295.8 149.06 217.5 162.98 207.06 129.34 211.7 
0.59 242.155 119.831 176.409 128.427 172.588 102.426 169.417 0.438747 2.03769 0.501338 0.624481 2.36902 0.913489 0.875573 30881 30881 30881 30881 30881 108243 8098 292.05 148.09 214.76 161.07 205.32 128.62 210.04 
0.6 238.607 115.466 174.52 127.044 171.829 102.135 167.313 0.431993 1.35312 0.331438 0.555339 2.55104 0.9983 1.03475 30881 30881 30881 30881 30881 108243 8098 287.4 146.4 212.4 159 202.2 126.6 207 
0.61 235.503 116.139 172.412 125.433 170.595 101.519 166.247 0.424454 1.71421 0.325159 0.30067 2.66569 1.0215 1.72397 30881 30881 30881 30881 30881 108243 8098 283.65 145.18 209.84 156.77 199.47 126.27 204.35 
0.62 232.471 114.84 170.757 124.191 169.711 99.6437 163.794 0.428618 1.55385 0.321915 0.294217 2.93873 0.926473 1.72304 30881 30881 30881 30881 30881 108243 8098 279.62 144.46 207.7 155.62 196.54 124 200.88 
0.63 229.615 112.701 168.777 122.928 164.934 98.4637 162.647 0.41145 1.35812 0.317943 0.311775 2.44628 0.910586 1.00567 30881 30881 30881 30881 30881 108243 8098 276.57 141.75 205.38 153.72 194.67 122.85 200.97 
0.64 226.49 112.913 167.45 122.177 161.769 97.5622 159.808 0.486447 1.60143 0.315978 0.295763 2.31621 0.894966 0.782265 30881 30881 30881 30881 30881 108243 8098 272.64 141.44 203.52 152.96 191.36 122.24 197.12 
0.65 224.007 111.568 165.129 120.76 163.13 97.0455 158.638 0.407874 1.51696 0.308994 0.277961 2.78079 0.940002 1.05606 30881 30881 30881 30881 30881 108243 8098 269.75 139.75 200.85 151.45 190.45 120.9 194.35 
0.66 221.202 111.509 163.967 119.612 160.434 95.2478 156.795 0.52811 1.70277 0.307481 0.274284 2.65951 0.833658 0.869733 30881 30881 30881 30881 30881 108243 8098 265.32 138.6 199.32 149.82 188.1 119.46 193.38 
0.67 218.269 110.657 162.415 119.077 157.272 94.2077 155.362 0.409584 1.72823 0.30425 0.542182 2.41449 0.806785 0.86209 30881 30881 30881 30881 30881 108243 8098 262.64 137.35 197.65 148.74 185.59 117.92 190.95 
0.68 215.353 109.459 160.962 117.533 153.467 93.2171 153.944 0.396372 1.58494 0.299692 0.271275 2.03193 0.764624 0.768811 30881 30881 30881 30881 30881 108243 8098 259.08 136.68 195.16 146.88 183.6 117.64 189.72 
0.69 212.962 108.304 159.79 116.785 154.728 92.1528 152.002 0.383722 1.54683 0.297146 0.258058 2.61801 0.740462 1.05108 30881 30881 30881 30881 30881 108243 8098 256.68 135.24 193.89 145.59 181.47 115.92 186.3 
0.7 210.365 107.168 157.876 115.806 151.845 91.395 153.105 0.38302 1.36365 0.290354 0.270331 2.40879 0.739719 2.58248 30881 30881 30881 30881 30881 108243 8098 253.4 134.4 191.1 144.2 179.2 114.8 185.5 
0.71 208.588 105.332 156.483 114.948 153.216 91.5735 149.986 0.415219 1.04509 0.286074 0.27225 2.84386 0.889924 1.09232 30881 30881 30881 30881 30881 108243 8098 251.34 132.77 189.57 142.71 176.79 114.31 183.89 
0.72 205.635 106.119 155.072 113.899 148.586 90.4865 148.342 0.382749 1.61123 0.286254 0.264963 2.45241 0.844574 1.18844 30881 30881 30881 30881 30881 108243 8098 246.96 131.76 187.2 141.12 175.68 113.04 181.44 
0.73 203.242 104.575 153.517 113.109 145.616 90.0963 146.886 0.371359 1.34114 0.296397 0.245668 2.24242 0.858563 1.23457 30881 30881 30881 30881 30881 108243 8098 244.55 130.67 185.42 140.89 172.28 112.42 179.58 
0.74 201.243 104.383 152.342 111.824 146.386 88.5784 145.987 0.366775 1.43875 0.276055 0.243593 2.59336 0.745287 1.32848 30881 30881 30881 30881 30881 108243 8098 241.98 129.5 183.52 138.38 170.94 111 179.08 
0.75 198.957 103.035 151.365 111.156 143.589 88.51 144.464 0.360779 1.29057 0.273143 0.274859 2.32499 0.846629 1.00338 30881 30881 30881 30881 30881 108243 8098 238.5 129 183 138 168.75 110.25 176.25 
0.76 196.711 102.154 149.667 110.58 143.63 86.9087 143.394 0.352691 1.21402 0.274307 0.547192 2.56827 0.695501 1.88951 30881 30881 30881 30881 30881 108243 8098 236.36 127.68 180.88 136.8 167.96 109.44 174.8 
0.77 195.151 101.351 148.545 109.852 139.439 87.0376 141.328 0.639261 1.22847 0.269663 0.546044 2.07354 0.8558 0.819043 30881 30881 30881 30881 30881 108243 8098 234.08 126.28 179.41 136.29 166.32 108.57 173.25 
0.78 192.423 101.465 147.357 108.876 138.735 85.403 139.439 0.338504 1.42949 0.265732 0.229273 2.30382 0.667787 0.673681 30881 30881 30881 30881 30881 108243 8098 230.88 126.36 177.84 134.94 163.8 107.64 170.82 
0.79 190.781 99.4462 145.925 107.969 138 85.1274 138.556 0.334976 0.905239 0.263644 0.22767 2.44781 0.699828 0.636718 30881 30881 30881 30881 30881 108243 8098 229.1 124.82 176.17 133.51 161.95 106.65 169.85 
0.8 188.771 98.5239 144.677 107.424 135.731 83.7379 138.14 0.341223 0.75929 0.261397 0.226162 2.12533 0.546047 0.791853 30881 30881 30881 30881 30881 108243 8098 227.2 124 174.4 132.8 160.8 105.6 169.6 
0.81 186.812 98.892 143.684 106.625 135.688 83.4694 136.446 0.335152 1.18122 0.256613 0.563502 2.42394 0.64209 0.704739 30881 30881 30881 30881 30881 108243 8098 224.37 123.12 173.34 131.22 160.38 104.49 166.86 
0.82 184.769 97.7908 142.565 105.641 132.894 82.9772 136.476 0.321081 0.936734 0.255187 0.250619 2.07266 0.653286 1.68532 30881 30881 30881 30881 30881 108243 8098 221.4 123 172.2 130.38 157.44 104.14 166.46 
0.83 183.153 98.0972 141.585 105.008 134.711 82.5418 134.386 0.319596 1.42316 0.251603 0.257492 2.8016 0.657983 0.907923 30881 30881 30881 30881 30881 108243 8098 219.95 122.01 170.15 129.48 156.04 103.75 163.51 
0.84 181.084 96.115 140.593 104.099 131.159 81.6309 133.917 0.318049 0.582397 0.251263 0.213338 2.43636 0.610554 2.1225 30881 30881 30881 30881 30881 108243 8098 217.56 120.96 168.84 128.52 154.56 102.48 162.96 
0.85 179.839 95.916 139.421 103.361 128.812 80.7067 133.006 0.623748 0.968459 0.2485 0.219059 2.11799 0.529381 2.16254 30881 30881 30881 30881 30881 108243 8098 215.05 119.85 168.3 127.5 153 101.15 160.65 
0.86 177.73 95.6147 138.288 102.753 129.501 80.6228 130.42 0.310948 1.12295 0.247876 0.209778 2.57906 0.66092 0.597666 30881 30881 30881 30881 30881 108243 8098 213.28 118.68 165.98 126.42 151.36 100.62 159.1 
0.87 176.196 94.5402 137.37 102.313 126.738 80.5718 129.724 0.631476 0.817437 0.245147 0.211919 2.29308 0.756795 0.555909 30881 30881 30881 30881 30881 108243 8098 210.54 118.32 165.3 126.15 150.51 100.05 158.34 
0.88 174.566 95.29 136.261 101.626 125.638 79.488 128.946 0.308949 1.39748 0.242621 0.207888 2.26732 0.636143 0.678886 30881 30881 30881 30881 30881 108243 8098 209.44 117.92 163.68 124.96 148.72 99.44 157.52 
0.89 172.903 93.1872 135.569 100.897 123.352 78.6916 128.138 0.301912 0.609159 0.238468 0.604789 1.85711 0.530201 0.609604 30881 30881 30881 30881 30881 108243 8098 207.37 116.59 162.87 123.71 147.74 98.79 155.75 
0.9 171.184 94.0108 134.273 100.125 122.635 78.3771 126.994 0.299734 1.30682 0.236138 0.210709 2.27655 0.606197 0.551367 30881 30881 30881 30881 30881 108243 8098 205.2 117 161.1 123.3 145.8 98.1 155.7 
0.91 169.367 92.7335 133.491 99.6489 122.427 78.1276 127.525 0.295045 1.03189 0.234046 0.20384 2.27957 0.614601 2.30199 30881 30881 30881 30881 30881 108243 8098 202.93 115.57 160.16 122.85 144.69 97.37 153.79 
0.92 168.337 92.0463 132.511 98.9377 120.216 77.5898 125.529 0.309747 0.859237 0.232655 0.208529 1.83595 0.620243 0.741109 30881 30881 30881 30881 30881 108243 8098 201.48 115 159.16 121.44 143.52 96.6 152.72 
0.93 166.536 91.2174 131.439 98.2863 118.145 77.1962 124.501 0.330374 0.630168 0.229082 0.213027 1.88651 0.691663 0.686182 30881 30881 30881 30881 30881 108243 8098 199.02 114.39 158.1 120.9 142.29 95.79 151.59 
0.94 165.334 90.5967 130.516 97.7788 119.993 76.3211 123.565 0.326854 0.203537 0.228835 0.194701 2.45927 0.58204 0.536376 30881 30881 30881 30881 30881 108243 8098 198.34 113.74 156.98 120.32 141 95.88 150.4 
0.95 163.983 90.4944 129.881 97.2007 116.276 76.5011 122.507 0.287773 0.884882 0.225686 0.19509 1.75339 0.750476 0.577559 30881 30881 30881 30881 30881 108243 8098 195.7 113.05 155.8 119.7 139.65 95 148.2 
0.96 162.719 89.6202 128.808 96.4643 115.191 75.0001 123.158 0.318453 0.646793 0.224409 0.190575 1.92811 0.443983 2.40078 30881 30881 30881 30881 30881 108243 8098 194.88 112.32 154.56 118.08 137.28 94.08 148.8 
0.97 160.851 89.3873 128.184 96.1249 114.279 75.3547 121.184 0.279092 0.90206 0.222569 0.191674 2.00079 0.698369 0.631769 30881 30881 30881 30881 30881 108243 8098 192.06 111.55 153.26 117.37 136.77 94.09 147.44 
0.98 159.675 89.2208 127.344 95.3326 112.008 74.7782 120.242 0.312208 0.910989 0.218618 0.186742 1.45602 0.68038 0.581495 30881 30881 30881 30881 30881 108243 8098 191.1 110.74 152.88 116.62 136.22 93.1 146.02 
0.99 158.694 88.49 126.358 94.8958 113.385 74.6311 119.424 0.599001 0.918834 0.217346 0.18752 2.09873 0.713694 0.584499 30881 30881 30881 30881 30881 108243 8098 190.08 109.89 151.47 115.83 134.64 92.07 145.53 
1 157.165 87.9739 125.488 94.6474 111.181 73.6109 118.528 0.271017 0.669934 0.216246 0.186232 1.75946 0.589425 0.58965 30881 30881 30881 30881 30881 108243 8098 188 110 150 116 134 92 144 


==> data/exp4.txt <==
%x 0 1 2 3 
0.01 43.2677 40.6635 39.7246 39.4018 0.185185 0.163271 0.146533 0.115935 237369 237369 237369 237369 99.85 98.79 96.25 84.84 
0.02 74.1787 64.1566 60.2456 59.8643 0.361167 0.307729 0.268215 0.205717 237369 237369 237369 237369 199.68 196.74 187.18 141.64 
0.03 95.3029 75.2704 67.9411 66.9637 0.52296 0.424085 0.354762 0.256438 237369 237369 237369 237369 299.46 292.89 249.06 148.2 
0.04 108.14 77.8097 68.1287 67.1115 0.666488 0.508607 0.406841 0.27213 237369 237369 237369 237369 399.2 381.72 173.68 137.2 
0.05 117.463 76.6486 63.9496 64.2791 0.797114 0.572647 0.429799 0.263795 237369 237369 237369 237369 498.85 249.05 129.2 125.9 
0.06 122.214 73.8363 59.2392 60.675 0.911196 0.619738 0.437086 0.241594 237369 237369 237369 237369 598.38 142.92 109.62 116.82 
0.07 124.876 69.0021 54.9255 57.4505 1.01303 0.647793 0.439773 0.220772 237369 237369 237369 237369 697.69 107.94 96.67 109.06 
0.08 126.308 65.1367 50.8689 54.6915 1.10591 0.672355 0.436463 0.200455 237369 237369 237369 237369 796.8 91.84 87.52 102.8 
0.09 126.329 61.6209 47.1737 52.2929 1.18725 0.69306 0.428148 0.181159 237369 237369 237369 237369 895.14 81.09 80.73 97.29 
0.1 126.987 58.2525 44.3257 50.2225 1.26763 0.710072 0.420586 0.169024 237369 237369 237369 237369 992.2 73.1 75.5 92.7 
0.11 125.832 55.2089 40.9067 48.4313 1.33603 0.723416 0.403 0.153562 237369 237369 237369 237369 1059.96 67.21 70.4 88.77 
0.12 124.149 51.7498 38.5725 46.6619 1.39655 0.726649 0.391122 0.143268 237369 237369 237369 237369 123.24 61.8 66.48 84.84 
0.13 122.72 49.2044 36.9776 45.2644 1.45434 0.732264 0.395821 0.137127 237369 237369 237369 237369 91.13 58.5 63.18 81.51 
0.14 120.755 46.4742 34.952 43.8911 1.50552 0.735198 0.375421 0.124459 237369 237369 237369 237369 74.48 54.46 60.62 78.68 
0.15 116.675 44.6047 33.3918 42.7724 1.5386 0.743409 0.372313 0.119475 237369 237369 237369 237369 63 51.75 57.6 76.35 
0.16 115.74 41.8211 31.7325 41.5507 1.59085 0.732606 0.353359 0.111428 237369 237369 237369 237369 56.16 49.44 55.52 73.76 
0.17 112.737 40.4412 30.5302 40.627 1.62343 0.741989 0.349812 0.107659 237369 237369 237369 237369 51.17 47.09 53.21 71.4 
0.18 111.722 37.9734 29.4443 39.594 1.66882 0.727435 0.340961 0.102318 237369 237369 237369 237369 47.34 45.36 51.66 69.48 
0.19 108.362 35.9279 28.3976 38.7723 1.69267 0.717174 0.335609 0.0988449 237369 237369 237369 237369 43.7 43.32 49.78 67.64 
0.2 104.555 34.4101 27.2411 37.8225 1.7097 0.71391 0.314997 0.0963857 237369 237369 237369 237369 40.6 41.8 48 65.6 
0.21 101.131 32.8538 26.5367 37.0348 1.72574 0.706284 0.313986 0.0885403 237369 237369 237369 237369 38.22 40.32 46.83 64.05 
0.22 101.122 31.3514 25.3729 36.2953 1.77178 0.69674 0.288586 0.0808537 237369 237369 237369 237369 36.3 38.94 45.32 62.48 
0.23 97.3594 30.7666 24.9634 35.542 1.7786 0.707493 0.29698 0.082693 237369 237369 237369 237369 34.5 37.72 44.39 60.95 
0.24 95.7218 29.644 24.3586 34.9296 1.80495 0.704041 0.301709 0.0760271 237369 237369 237369 237369 33.12 36.48 42.96 59.76 
0.25 96.3392 28.7175 23.5371 34.2646 1.8525 0.70299 0.277441 0.0794541 237369 237369 237369 237369 32 35.5 41.75 58.25 
0.26 92.2545 27.9981 22.9626 33.6527 1.84899 0.70396 0.271066 0.0722497 237369 237369 237369 237369 30.68 34.84 41.08 57.2 
0.27 90.1714 26.7181 22.3065 33.0376 1.8653 0.690342 0.258031 0.0769306 237369 237369 237369 237369 29.16 33.75 39.96 55.89 
0.28 86.6415 25.6525 21.9244 32.5372 1.86176 0.677958 0.259561 0.0683541 237369 237369 237369 237369 28 32.76 38.92 54.88 
0.29 83.7411 24.4947 21.5887 31.9723 1.86261 0.660935 0.270322 0.0711386 237369 237369 237369 237369 27.26 31.9 38.28 53.65 
0.3 80.3901 23.8386 21.1297 31.5022 1.85576 0.656915 0.267503 0.0653379 237369 237369 237369 237369 26.1 31.2 37.5 52.8 
0.31 81.9123 23.2246 20.5412 30.941 1.90982 0.655087 0.247651 0.0635774 237369 237369 237369 237369 25.42 30.69 36.58 51.46 
0.32 77.8449 22.4983 19.9671 30.5538 1.88934 0.647573 0.223718 0.0677347 237369 237369 237369 237369 24.64 29.76 35.84 50.88 
0.33 76.2191 21.8764 19.8162 30.1649 1.89928 0.64041 0.239912 0.0611543 237369 237369 237369 237369 24.09 29.37 35.31 50.16 
0.34 73.407 20.4147 19.6836 29.6675 1.89095 0.593214 0.264094 0.0599585 237369 237369 237369 237369 23.46 28.9 34.68 49.3 
0.35 73.026 20.4478 19.1764 29.2838 1.91549 0.617561 0.241293 0.0585575 237369 237369 237369 237369 22.75 28 33.95 48.3 
0.36 70.2821 20.3699 18.4416 28.8137 1.9035 0.631568 0.182159 0.05732 237369 237369 237369 237369 22.32 27.72 33.12 47.52 
0.37 68.8175 19.8709 18.3263 28.5383 1.90991 0.626467 0.203919 0.0564963 237369 237369 237369 237369 21.83 27.01 32.56 46.99 
0.38 65.8376 18.1678 18.1043 28.1113 1.88996 0.554553 0.209016 0.0554403 237369 237369 237369 237369 21.28 26.6 32.3 45.98 
0.39 64.5072 18.0724 17.662 27.68 1.89604 0.568141 0.175719 0.0543206 237369 237369 237369 237369 20.67 26.13 31.59 45.24 
0.4 62.6125 17.9275 17.6845 27.3803 1.88952 0.576855 0.221753 0.0532098 237369 237369 237369 237369 20 25.6 31.2 44.8 
0.41 62.2478 17.6829 17.3178 27.0604 1.90955 0.58011 0.207945 0.0524095 237369 237369 237369 237369 19.68 25.42 30.75 44.28 
0.42 60.0448 17.2407 16.8741 26.6533 1.89571 0.570736 0.155278 0.051478 237369 237369 237369 237369 19.32 24.78 30.24 43.68 
0.43 57.635 17.2351 16.8631 26.3518 1.87514 0.587636 0.20821 0.0506065 237369 237369 237369 237369 18.92 24.51 29.67 43 
0.44 54.962 17.0566 16.4865 26.1047 1.84781 0.592162 0.165976 0.0618225 237369 237369 237369 237369 18.92 24.2 29.48 42.24 
0.45 55.1711 16.1459 16.503 25.859 1.87614 0.5526 0.210691 0.0491552 237369 237369 237369 237369 18.45 23.85 28.8 41.85 
0.46 54.3526 15.5048 16.1242 25.5093 1.88366 0.522335 0.177031 0.048258 237369 237369 237369 237369 17.94 23.46 28.52 41.4 
0.47 53.3653 15.2807 15.8228 25.2355 1.88612 0.523339 0.167137 0.047517 237369 237369 237369 237369 17.86 23.03 28.2 40.89 
0.48 50.6256 15.3951 15.8065 24.9676 1.84969 0.544981 0.192782 0.0467623 237369 237369 237369 237369 17.28 22.56 27.84 40.32 
0.49 49.4167 14.7042 15.3904 24.6865 1.84498 0.510225 0.14148 0.0460912 237369 237369 237369 237369 17.15 22.54 27.44 39.69 
0.5 48.5023 14.6694 15.3694 24.4347 1.84585 0.524025 0.171918 0.0455186 237369 237369 237369 237369 17 22 27 39 
0.51 47.0345 14.1211 15.2638 24.1939 1.83313 0.493411 0.185278 0.0447851 237369 237369 237369 237369 16.32 21.93 26.52 38.76 
0.52 46.04 13.9923 14.9718 23.882 1.82947 0.497299 0.161464 0.0439043 237369 237369 237369 237369 16.12 21.32 26 37.96 
0.53 44.1914 14.0594 14.7283 23.6932 1.80493 0.518461 0.138109 0.0434132 237369 237369 237369 237369 15.9 21.2 25.97 37.63 
0.54 43.4512 13.3179 14.7041 23.5041 1.80609 0.463888 0.173243 0.0429284 237369 237369 237369 237369 15.66 21.06 25.38 37.26 
0.55 42.458 13.8123 14.4745 23.2643 1.79955 0.525925 0.156987 0.0424635 237369 237369 237369 237369 15.4 20.9 25.3 36.85 
0.56 41.0717 12.8932 14.2464 23.0195 1.78135 0.452505 0.120053 0.0417011 237369 237369 237369 237369 15.68 20.16 25.2 36.4 
0.57 39.6432 12.8607 14.0699 22.8129 1.76175 0.465507 0.101328 0.0413454 237369 237369 237369 237369 15.39 19.95 24.51 36.48 
0.58 40.4456 12.6256 14.064 22.6079 1.80052 0.455742 0.157573 0.0408185 237369 237369 237369 237369 15.08 19.72 24.36 35.96 
0.59 39.2813 12.262 13.84 22.4223 1.78588 0.430595 0.104334 0.0401658 237369 237369 237369 237369 14.75 19.47 24.19 35.4 
0.6 37.6898 11.8661 13.7487 22.1933 1.75904 0.398275 0.127577 0.0397318 237369 237369 237369 237369 14.4 19.2 24 34.8 
0.61 36.2497 12.4628 13.6844 21.9931 1.73361 0.479201 0.15697 0.0392385 237369 237369 237369 237369 14.64 19.52 23.79 34.77 
0.62 34.8305 12.1114 13.3798 21.8378 1.70925 0.455371 0.0800144 0.0389056 237369 237369 237369 237369 14.26 19.22 23.56 34.72 
0.63 34.2467 11.7345 13.2739 21.6181 1.70531 0.424715 0.0809511 0.0383481 237369 237369 237369 237369 13.86 18.9 23.31 34.02 
0.64 32.9611 11.8141 13.1938 21.5169 1.68014 0.447882 0.0980174 0.0657762 237369 237369 237369 237369 14.08 18.56 23.04 33.92 
0.65 32.5662 11.6339 13.1935 21.2914 1.6828 0.438113 0.147652 0.0375802 237369 237369 237369 237369 13.65 18.2 22.75 33.8 
0.66 30.3947 11.3929 13.0441 21.122 1.62611 0.419931 0.139068 0.0371209 237369 237369 237369 237369 13.2 18.48 22.44 33 
0.67 30.4627 11.326 12.9288 20.9501 1.64216 0.429962 0.129305 0.0366331 237369 237369 237369 237369 13.4 18.09 22.11 32.83 
0.68 30.8945 10.8252 12.806 20.8075 1.67155 0.371571 0.131035 0.0362402 237369 237369 237369 237369 13.6 17.68 21.76 32.64 
0.69 29.0629 11.0797 12.5792 20.6314 1.62148 0.423304 0.0285358 0.0358574 237369 237369 237369 237369 13.11 17.94 22.08 32.43 
0.7 29.2368 10.9182 12.6292 20.4624 1.64185 0.412946 0.134603 0.0354743 237369 237369 237369 237369 13.3 17.5 21.7 32.2 
0.71 27.9535 10.5463 12.5509 20.2853 1.60787 0.369029 0.136408 0.03512 237369 237369 237369 237369 12.78 17.75 21.3 31.95 
0.72 26.3828 10.4728 12.4859 20.1351 1.56196 0.374193 0.15086 0.0347183 237369 237369 237369 237369 12.96 17.28 21.6 31.68 
0.73 27.3048 10.7683 12.2854 19.9904 1.60951 0.43056 0.109789 0.0343748 237369 237369 237369 237369 12.41 16.79 21.17 31.39 
0.74 25.5172 10.4122 12.2303 19.8375 1.55281 0.389548 0.111144 0.0341003 237369 237369 237369 237369 12.58 17.02 20.72 31.08 
0.75 25.1575 9.98163 12.0877 19.6838 1.551 0.328744 0.093132 0.0336536 237369 237369 237369 237369 12 16.5 21 30.75 
0.76 25.4351 10.5482 12.0004 19.5737 1.57427 0.434312 0.0942079 0.0334215 237369 237369 237369 237369 12.16 16.72 20.52 30.4 
0.77 25.0298 9.75548 11.9133 19.4277 1.56991 0.318224 0.0952662 0.033031 237369 237369 237369 237369 12.32 16.17 20.79 30.03 
0.78 23.6331 10.2479 11.7919 19.3133 1.5228 0.415711 0.0260325 0.0327321 237369 237369 237369 237369 11.7 16.38 20.28 29.64 
0.79 22.0919 9.61697 11.6564 19.1772 1.46772 0.319603 0.0256246 0.0324338 237369 237369 237369 237369 11.85 16.59 19.75 30.02 
0.8 22.6201 9.57031 11.5791 19.0463 1.50144 0.323621 0.0253934 0.0321782 237369 237369 237369 237369 12 16 20 29.6 
0.81 20.5386 9.50443 11.5583 18.9032 1.41612 0.327624 0.0726313 0.0318213 237369 237369 237369 237369 11.34 16.2 19.44 29.16 
0.82 21.0844 9.40183 11.4197 18.777 1.45336 0.316973 0.0248846 0.0315017 237369 237369 237369 237369 11.48 15.58 19.68 28.7 
0.83 20.8202 9.35508 11.4012 18.6781 1.4511 0.320813 0.0740675 0.0313265 237369 237369 237369 237369 11.62 15.77 19.09 29.05 
0.84 19.6712 9.22933 11.2942 18.5681 1.40443 0.308903 0.0245044 0.0310008 237369 237369 237369 237369 11.76 15.96 19.32 28.56 
0.85 18.1834 9.48047 11.2818 18.4516 1.33792 0.372314 0.103997 0.0307907 237369 237369 237369 237369 11.05 15.3 19.55 28.05 
0.86 18.726 8.98411 11.1763 18.3112 1.37666 0.281104 0.0762498 0.0304253 237369 237369 237369 237369 11.18 15.48 18.92 28.38 
0.87 18.6237 9.04676 11.1168 18.1719 1.38108 0.311333 0.0769665 0.0301097 237369 237369 237369 237369 11.31 14.79 19.14 27.84 
0.88 18.1444 9.17871 11.0297 18.0869 1.36527 0.347993 0.0776902 0.0299706 237369 237369 237369 237369 10.56 14.96 18.48 28.16 
0.89 18.4782 8.95817 10.9866 17.9831 1.39291 0.318465 0.0784419 0.0296144 237369 237369 237369 237369 10.68 15.13 18.69 27.59 
0.9 17.7514 8.78978 10.8912 17.8236 1.36312 0.284168 0.0792067 0.0293938 237369 237369 237369 237369 10.8 15.3 18 27 
0.91 17.4438 8.69264 10.8533 17.7577 1.35472 0.276895 0.0799508 0.0291682 237369 237369 237369 237369 10.92 14.56 18.2 27.3 
0.92 16.9804 8.56259 10.7549 17.6317 1.33868 0.245691 0.0228714 0.0288994 237369 237369 237369 237369 11.04 14.72 18.4 26.68 
0.93 16.7962 8.45504 10.7014 17.5365 1.33505 0.235666 0.0814565 0.0286935 237369 237369 237369 237369 10.23 14.88 17.67 26.97 
0.94 15.8144 8.45352 10.7058 17.4364 1.28537 0.250991 0.114088 0.0284885 237369 237369 237369 237369 10.34 14.1 17.86 26.32 
0.95 15.4525 8.32269 10.5392 17.2918 1.27174 0.227011 0.0221791 0.0282299 237369 237369 237369 237369 10.45 14.25 18.05 26.6 
0.96 14.6488 8.19861 10.5575 17.2174 1.22805 0.198879 0.0837507 0.0279775 237369 237369 237369 237369 10.56 14.4 17.28 25.92 
0.97 15.3559 8.38186 10.4339 17.155 1.28304 0.271482 0.0218894 0.0278059 237369 237369 237369 237369 10.67 14.55 17.46 26.19 
0.98 15.7272 8.57799 10.3867 17.0388 1.3145 0.340653 0.0216828 0.0275272 237369 237369 237369 237369 9.8 13.72 17.64 26.46 
0.99 13.2617 8.18038 10.3796 16.9479 1.15772 0.236474 0.119759 0.0273459 237369 237369 237369 237369 9.9 13.86 16.83 25.74 
1 14.6535 8.10027 10.2793 16.8406 1.26253 0.223504 0.0214116 0.0271987 237369 237369 237369 237369 10 14 17 26 
1.01 13.9323 8.17128 10.1927 16.7722 1.22022 0.269494 0.0211687 0.0269546 237369 237369 237369 237369 10.1 14.14 17.17 25.25 
1.02 12.8628 8.06249 10.1667 16.6754 1.15198 0.243564 0.0210128 0.0267609 237369 237369 237369 237369 10.2 13.26 17.34 25.5 
1.03 12.9564 8.21418 10.1175 16.6017 1.1665 0.300921 0.0208738 0.0265895 237369 237369 237369 237369 10.3 13.39 16.48 25.75 
1.04 12.4563 7.94796 10.073 16.5134 1.13478 0.232343 0.0207104 0.0264254 237369 237369 237369 237369 9.36 13.52 16.64 24.96 
1.05 11.2559 7.90034 9.99873 16.4002 1.04595 0.234558 0.0205361 0.0260763 237369 237369 237369 237369 9.45 13.65 16.8 25.2 
1.06 12.577 7.78412 9.945 16.3315 1.16004 0.200331 0.0203341 0.0259637 237369 237369 237369 237369 9.54 13.78 16.96 24.38 
1.07 12.2691 7.83539 9.88384 16.2464 1.14298 0.238988 0.0202148 0.0257937 237369 237369 237369 237369 9.63 12.84 16.05 24.61 
1.08 12.3238 7.90632 9.84402 16.1677 1.15367 0.273326 0.0201344 0.0256606 237369 237369 237369 237369 9.72 12.96 16.2 24.84 
1.09 11.3139 7.62618 9.81771 16.0675 1.07804 0.184357 0.0199503 0.0254021 237369 237369 237369 237369 9.81 13.08 16.35 23.98 
1.1 11.3569 7.6625 9.7983 16.0087 1.08794 0.207813 0.0946714 0.0252201 237369 237369 237369 237369 9.9 13.2 16.5 24.2 
1.11 11.7133 7.57473 9.69611 15.8953 1.12531 0.187686 0.0195828 0.0250661 237369 237369 237369 237369 8.88 13.32 15.54 24.42 
1.12 10.9916 7.58373 9.65834 15.8332 1.07102 0.211545 0.019534 0.0248387 237369 237369 237369 237369 8.96 13.44 15.68 23.52 
1.13 11.2638 7.46609 9.61477 15.7531 1.10131 0.165648 0.019428 0.0247188 237369 237369 237369 237369 9.04 12.43 15.82 23.73 
1.14 11.9718 7.63583 9.61192 15.6607 1.16761 0.254489 0.0978654 0.02453 237369 237369 237369 237369 9.12 12.54 15.96 23.94 
1.15 10.3188 7.447 9.53591 15.6047 1.02932 0.194324 0.0191323 0.0244463 237369 237369 237369 237369 9.2 12.65 16.1 23 
1.16 10.393 7.2038 9.48275 15.5337 1.04284 0.0165669 0.0190367 0.0242972 237369 237369 237369 237369 9.28 12.76 16.24 23.2 
1.17 10.1285 7.34756 9.42773 15.4494 1.0238 0.171412 0.0188541 0.024096 237369 237369 237369 237369 9.36 12.87 15.21 23.4 
1.18 9.75697 7.34158 9.39632 15.3742 0.993605 0.199372 0.0187718 0.0239427 237369 237369 237369 237369 9.44 12.98 15.34 23.6 
1.19 9.11681 7.23901 9.36705 15.3245 0.934664 0.142625 0.0186341 0.0238086 237369 237369 237369 237369 9.52 11.9 15.47 22.61 
1.2 9.6927 7.29305 9.30286 15.2467 1.00029 0.202717 0.0184786 0.0236235 237369 237369 237369 237369 8.4 12 15.6 22.8 
1.21 8.96475 7.2265 9.26741 15.1787 0.928299 0.17719 0.0183885 0.0234425 237369 237369 237369 237369 8.47 12.1 15.73 22.99 
1.22 8.47164 7.16815 9.22856 15.1089 0.87781 0.146138 0.0182418 0.0233428 237369 237369 237369 237369 8.54 12.2 14.64 23.18 
1.23 10.069 7.23361 9.18544 15.0428 1.05621 0.207751 0.0181208 0.0231873 237369 237369 237369 237369 8.61 12.3 14.76 22.14 
1.24 8.69426 7.25034 9.16591 14.9752 0.916295 0.233986 0.0180398 0.0230389 237369 237369 237369 237369 8.68 12.4 14.88 22.32 
1.25 8.28471 7.06495 9.11749 14.9095 0.874418 0.149671 0.0179072 0.0229726 237369 237369 237369 237369 8.75 12.5 15 22.5 
1.26 8.62869 6.9866 9.06908 14.8653 0.918912 0.107236 0.0177712 0.0227742 237369 237369 237369 237369 8.82 12.6 15.12 22.68 
1.27 8.96186 6.94911 9.0104 14.7808 0.96251 0.108019 0.0176339 0.022627 237369 237369 237369 237369 8.89 11.43 15.24 21.59 
1.28 8.72471 7.02374 9.16142 14.6867 0.939706 0.187308 0.187474 0.0224397 237369 237369 237369 237369 8.96 11.52 15.36 21.76 
1.29 8.20133 6.9569 8.9543 14.6529 0.882567 0.154367 0.0175031 0.0223661 237369 237369 237369 237369 9.03 11.61 14.19 21.93 
1.3 7.97499 6.821 8.93005 14.598 0.862052 0.0151691 0.0173398 0.0222481 237369 237369 237369 237369 9.1 11.7 14.3 22.1 
1.31 8.2099 6.80579 8.88773 14.5307 0.896255 0.0150884 0.017277 0.0220814 237369 237369 237369 237369 7.86 11.79 14.41 22.27 
1.32 7.60458 6.93009 8.86666 14.4722 0.824449 0.193088 0.017192 0.0219684 237369 237369 237369 237369 7.92 11.88 14.52 21.12 
1.33 7.93972 6.95894 8.81635 14.4174 0.874813 0.224469 0.0170614 0.0218264 237369 237369 237369 237369 7.98 11.97 14.63 21.28 
1.34 7.00027 6.76678 8.78259 14.3634 0.748632 0.113793 0.0170235 0.02173 237369 237369 237369 237369 8.04 12.06 14.74 21.44 
1.35 7.47063 6.8027 8.75841 14.3006 0.819889 0.161435 0.0168656 0.0215929 237369 237369 237369 237369 8.1 10.8 14.85 21.6 
1.36 6.95135 6.71077 8.72902 14.2475 0.751118 0.115444 0.0167635 0.0214971 237369 237369 237369 237369 8.16 10.88 13.6 21.76 
1.37 7.25086 6.82663 8.70061 14.1545 0.799405 0.200346 0.0166703 0.0213544 237369 237369 237369 237369 8.22 10.96 13.7 20.55 
1.38 6.84563 6.80256 8.66151 14.121 0.744225 0.201794 0.0165733 0.0211866 237369 237369 237369 237369 8.28 11.04 13.8 20.7 
1.39 7.32916 6.77306 8.62385 14.0495 0.819462 0.203237 0.0164843 0.0210875 237369 237369 237369 237369 8.34 11.12 13.9 20.85 
1.4 7.21918 6.57472 8.58292 14.0189 0.808354 0.0143079 0.0163884 0.0209963 237369 237369 237369 237369 8.4 11.2 14 21 
1.41 6.4262 6.66534 8.56122 13.9611 0.692488 0.168511 0.0162587 0.0208787 237369 237369 237369 237369 8.46 11.28 14.1 21.15 
1.42 6.38053 6.64964 8.52269 13.9091 0.687075 0.169694 0.016214 0.0207843 237369 237369 237369 237369 8.52 11.36 14.2 21.3 
1.43 6.45079 6.49987 8.50053 13.8643 0.702316 0.0140367 0.0161351 0.0206605 237369 237369 237369 237369 8.58 11.44 14.3 20.02 
1.44 6.80642 6.55378 8.52633 13.7988 0.767052 0.122052 0.122297 0.0205235 237369 237369 237369 237369 8.64 11.52 12.96 20.16 
1.45 6.14441 6.52412 8.44792 13.7581 0.657715 0.122897 0.0159712 0.0204616 237369 237369 237369 237369 7.25 11.6 13.05 20.3 
1.46 6.2697 6.55757 8.39052 13.7018 0.684693 0.174424 0.0158177 0.0202771 237369 237369 237369 237369 7.3 10.22 13.14 20.44 
1.47 6.32697 6.6154 8.37375 13.6475 0.700405 0.214846 0.0157659 0.020219 237369 237369 237369 237369 7.35 10.29 13.23 20.58 
1.48 5.95603 6.40338 8.35252 13.6139 0.635655 0.0136407 0.0157018 0.0201488 237369 237369 237369 237369 7.4 10.36 13.32 20.72 
1.49 6.14766 6.45704 8.31606 13.5525 0.675854 0.126214 0.0156464 0.0200263 237369 237369 237369 237369 7.45 10.43 13.41 19.37 
1.5 6.14062 6.41936 8.29587 13.4872 0.680392 0.127041 0.0155667 0.0198924 237369 237369 237369 237369 7.5 10.5 13.5 19.5 
1.51 5.95203 6.40708 8.26866 13.4425 0.648541 0.127871 0.0155038 0.0198767 237369 237369 237369 237369 7.55 10.57 13.59 19.63 
1.52 5.77633 6.33412 8.24582 13.3959 0.614038 0.0134006 0.0154231 0.0197165 237369 237369 237369 237369 7.6 10.64 13.68 19.76 
1.53 5.70427 6.30337 8.22076 13.3637 0.604494 0.0133525 0.0153313 0.0196116 237369 237369 237369 237369 7.65 10.71 13.77 19.89 
1.54 6.15338 6.28612 8.18171 13.3001 0.698533 0.0132281 0.0152448 0.019531 237369 237369 237369 237369 7.7 10.78 13.86 20.02 
1.55 5.82857 6.41092 8.1625 13.2653 0.639617 0.18507 0.0151504 0.0194269 237369 237369 237369 237369 7.75 10.85 12.4 20.15 
1.56 5.50162 6.25113 8.13692 13.225 0.572805 0.013105 0.0151117 0.0193302 237369 237369 237369 237369 7.8 10.92 12.48 18.72 
1.57 5.42959 6.23321 8.11169 13.1795 0.561114 0.0130716 0.015039 0.0192662 237369 237369 237369 237369 7.85 10.99 12.56 18.84 
1.58 5.15653 6.28102 8.08383 13.1191 0.498031 0.133696 0.0149494 0.019161 237369 237369 237369 237369 7.9 11.06 12.64 18.96 
1.59 5.49393 6.18969 8.06158 13.0879 0.583818 0.0129087 0.0148605 0.0190441 237369 237369 237369 237369 7.95 11.13 12.72 19.08 
1.6 5.61744 6.18903 8.0338 13.0448 0.617623 0.012899 0.0148122 0.0189854 237369 237369 237369 237369 8 9.6 12.8 19.2 
1.61 5.29171 6.18011 8.00367 13.0034 0.542516 0.0128604 0.0147068 0.0189193 237369 237369 237369 237369 8.05 9.66 12.88 19.32 
1.62 5.69039 6.13629 7.98589 12.9489 0.640049 0.0127235 0.0146508 0.0187667 237369 237369 237369 237369 8.1 9.72 12.96 19.44 
1.63 5.07988 6.12342 7.9545 12.892 0.495102 0.012662 0.0145854 0.0187171 237369 237369 237369 237369 8.15 9.78 13.04 19.56 
1.64 5.63261 6.10969 7.92435 12.8692 0.633048 0.0125834 0.0144883 0.0186455 237369 237369 237369 237369 8.2 9.84 13.12 19.68 
1.65 4.85807 6.09048 7.91767 12.8273 0.439594 0.0125634 0.0144983 0.0185805 237369 237369 237369 237369 6.6 9.9 13.2 18.15 
1.66 5.62327 6.08977 7.88758 12.7677 0.640773 0.0125856 0.0143806 0.0184656 237369 237369 237369 237369 6.64 9.96 13.28 18.26 
1.67 4.6362 6.05073 7.85674 12.7584 0.372292 0.0123864 0.0143352 0.0183633 237369 237369 237369 237369 6.68 10.02 11.69 18.37 
1.68 4.76847 6.04403 7.84266 12.7062 0.424623 0.0124242 0.0142371 0.0183007 237369 237369 237369 237369 6.72 10.08 11.76 18.48 
1.69 4.84223 6.02982 7.82338 12.6672 0.450233 0.0123842 0.0142111 0.0182305 237369 237369 237369 237369 6.76 10.14 11.83 18.59 
1.7 4.83886 6.02164 7.79975 12.6182 0.452905 0.0123308 0.0141227 0.0180782 237369 237369 237369 237369 6.8 10.2 11.9 18.7 
1.71 4.90315 6.00152 7.77688 12.5994 0.477785 0.0122189 0.0140502 0.0180595 237369 237369 237369 237369 6.84 10.26 11.97 18.81 
1.72 4.96904 5.98821 7.75052 12.5219 0.501939 0.0122223 0.0139968 0.0179179 237369 237369 237369 237369 6.88 10.32 12.04 18.92 
1.73 4.97331 5.96325 7.73617 12.4981 0.504859 0.0120925 0.0139477 0.0178961 237369 237369 237369 237369 6.92 10.38 12.11 19.03 
1.74 4.96753 5.95233 7.72443 12.4767 0.507782 0.0120679 0.0139133 0.0178005 237369 237369 237369 237369 6.96 10.44 12.18 17.4 
1.75 4.67812 5.94057 7.68357 12.4188 0.417032 0.0119899 0.013814 0.0176983 237369 237369 237369 237369 7 10.5 12.25 17.5 
1.76 4.81242 5.92862 7.67511 12.3975 0.468883 0.0119808 0.0137714 0.017652 237369 237369 237369 237369 7.04 10.56 12.32 17.6 
1.77 4.73923 5.90855 7.64616 12.3447 0.447356 0.011875 0.0136781 0.0175008 237369 237369 237369 237369 7.08 8.85 12.39 17.7 
1.78 4.80676 5.90338 7.63502 12.3128 0.474202 0.0118579 0.0136724 0.0174597 237369 237369 237369 237369 7.12 8.9 12.46 17.8 
1.79 4.44173 5.88031 7.61438 12.2763 0.337278 0.0118207 0.0135629 0.0173946 237369 237369 237369 237369 7.16 8.95 12.53 17.9 
1.8 4.43104 5.93794 7.5877 12.2455 0.339147 0.152053 0.0135277 0.0173523 237369 237369 237369 237369 7.2 9 12.6 18 
1.81 4.42288 5.84857 7.57715 12.2017 0.341031 0.0116974 0.0134702 0.0172608 237369 237369 237369 237369 7.24 9.05 12.67 18.1 
1.82 4.63921 5.91506 7.54827 12.1656 0.433692 0.153727 0.0134547 0.0172149 237369 237369 237369 237369 7.28 9.1 12.74 18.2 
1.83 4.40862 5.8273 7.54101 12.1303 0.3448 0.0116215 0.0133652 0.0171534 237369 237369 237369 237369 7.32 9.15 10.98 18.3 
1.84 4.47437 5.8864 7.50624 12.1091 0.379739 0.155398 0.013311 0.0170722 237369 237369 237369 237369 7.36 9.2 11.04 18.4 
1.85 4.55898 5.79677 7.48796 12.0658 0.412378 0.0115221 0.0132384 0.0169431 237369 237369 237369 237369 7.4 9.25 11.1 16.65 
1.86 4.39775 5.77971 7.47341 12.0405 0.350443 0.0114428 0.0132047 0.0169506 237369 237369 237369 237369 7.44 9.3 11.16 16.74 
1.87 4.30736 5.77042 7.43952 12.0146 0.315155 0.0114241 0.0131107 0.0168538 237369 237369 237369 237369 7.48 9.35 11.22 16.83 
1.88 4.70925 5.75644 7.42622 11.9686 0.475141 0.0113679 0.0130852 0.0167327 237369 237369 237369 237369 7.52 9.4 11.28 16.92 
1.89 4.47357 5.75051 7.4227 11.9356 0.390054 0.0113604 0.0130553 0.0167331 237369 237369 237369 237369 7.56 9.45 11.34 17.01 
1.9 4.46578 5.73594 7.39173 11.9011 0.392108 0.0113087 0.0129652 0.0166381 237369 237369 237369 237369 7.6 9.5 11.4 17.1 
1.91 4.53581 5.72544 7.36472 11.8715 0.425742 0.0112786 0.0129147 0.0166336 237369 237369 237369 237369 7.64 9.55 11.46 17.19 
1.92 4.13088 5.71172 7.36921 11.8388 0.228891 0.011228 0.0128868 0.0165187 237369 237369 237369 237369 7.68 9.6 11.52 17.28 
1.93 4.85354 5.68968 7.3392 11.801 0.539234 0.0111576 0.0128097 0.0164373 237369 237369 237369 237369 5.79 9.65 11.58 17.37 
1.94 4.27648 5.68915 7.32271 11.7774 0.326935 0.0111048 0.0127951 0.0164203 237369 237369 237369 237369 5.82 9.7 11.64 17.46 
1.95 4.19075 5.6784 7.31257 11.7483 0.284639 0.0111083 0.0127426 0.0163017 237369 237369 237369 237369 5.85 9.75 11.7 17.55 
1.96 4.18626 5.66167 7.29311 11.7057 0.286089 0.011012 0.0126849 0.0162154 237369 237369 237369 237369 5.88 9.8 11.76 17.64 
1.97 4.01783 5.65858 7.27462 11.686 0.166184 0.0110238 0.0126449 0.0162146 237369 237369 237369 237369 5.91 9.85 11.82 17.73 
1.98 4.17897 5.64345 7.26166 11.6584 0.289003 0.0109756 0.0125743 0.0161413 237369 237369 237369 237369 5.94 9.9 11.88 17.82 
1.99 4.17636 5.62331 7.2437 11.6335 0.290459 0.0109385 0.0125596 0.0161034 237369 237369 237369 237369 5.97 9.95 11.94 15.92 
2 4.43047 5.61746 7.23754 11.5937 0.41274 0.0108629 0.0125147 0.0160238 237369 237369 237369 237369 6 10 12 16 


==> data/exp5.txt <==
%x 0 1 2 3 
0.01 85.4739 85.8257 86.1953 87.1047 0.140839 0.111183 0.092826 0.0656073 121579 121579 121579 121579 99.96 99.86 99.65 98.75 
0.02 159.706 160.572 162.266 166.309 0.337372 0.27311 0.229696 0.159787 121579 121579 121579 121579 199.92 199.7 199.22 196.94 
0.03 221.18 220.297 223.971 234.56 0.57469 0.476531 0.404908 0.282386 121579 121579 121579 121579 299.88 299.49 298.68 294.45 
0.04 268.35 264.218 269.362 289.2 0.838797 0.701625 0.598301 0.421398 121579 121579 121579 121579 399.84 399.28 397.92 390.24 
0.05 303.69 292.256 298.113 328.089 1.10891 0.926481 0.791572 0.566307 121579 121579 121579 121579 499.8 499 497.05 483 
0.06 330.967 309.575 314.164 351.542 1.37552 1.1372 0.965242 0.690666 121579 121579 121579 121579 599.76 598.74 595.68 564 
0.07 350.004 316.741 318.481 361.826 1.63125 1.32556 1.10656 0.78066 121579 121579 121579 121579 699.72 698.32 693.42 591.92 
0.08 363.875 319.558 317.324 365.397 1.87214 1.4904 1.22014 0.843596 121579 121579 121579 121579 799.6 797.76 789.52 561.28 
0.09 373.209 316.818 313.7 361.492 2.10247 1.63355 1.3187 0.864563 121579 121579 121579 121579 899.55 897.03 880.83 522 
0.1 382.234 313.234 305.808 356.224 2.32055 1.75976 1.38362 0.86842 121579 121579 121579 121579 999.5 996.1 662.7 498.3 
0.11 386.2 306.156 297.397 349.257 2.52184 1.86163 1.43505 0.862842 121579 121579 121579 121579 1099.45 1094.61 482.02 475.97 
0.12 388.225 301.595 286.843 341.075 2.70774 1.96573 1.46014 0.840483 121579 121579 121579 121579 1199.28 1192.32 415.08 459.96 
0.13 389.688 293.467 279.135 333.674 2.88512 2.04181 1.49725 0.806969 121579 121579 121579 121579 1299.22 1284.79 382.85 445.25 
0.14 392.542 287.188 271.499 326.653 3.05937 2.11967 1.52346 0.777302 121579 121579 121579 121579 1399.16 596.54 359.66 432.6 
0.15 386.937 280.64 263.646 319.291 3.20066 2.189 1.55009 0.752977 121579 121579 121579 121579 1498.95 416.25 337.95 419.7 
0.16 386.704 272.807 255.53 313.206 3.3505 2.24017 1.55083 0.724942 121579 121579 121579 121579 1598.88 352 322.08 409.76 
0.17 384.349 263.284 247.194 307.333 3.48904 2.26367 1.54843 0.706336 121579 121579 121579 121579 1698.81 312.46 307.87 400.86 
0.18 377.086 255.213 240.388 300.911 3.59304 2.29573 1.54711 0.67258 121579 121579 121579 121579 1798.56 287.82 296.1 390.24 
0.19 374.282 252.079 233.072 295.69 3.71407 2.36884 1.54157 0.640597 121579 121579 121579 121579 1898.29 273.98 285.38 383.42 
0.2 372.062 242.578 226.011 290.381 3.83452 2.36539 1.52787 0.631661 121579 121579 121579 121579 1998 255.6 275.4 375 
0.21 366.624 238.652 220.686 284.773 3.93317 2.42048 1.52272 0.582525 121579 121579 121579 121579 2097.69 245.28 268.59 367.08 
0.22 363.56 229.624 214.89 280.264 4.0346 2.40701 1.51853 0.573103 121579 121579 121579 121579 2197.14 234.08 260.48 359.7 
0.23 357.321 222.403 208.93 275.47 4.11619 2.40801 1.49113 0.52265 121579 121579 121579 121579 2296.55 224.25 253.92 353.51 
0.24 354.403 217.038 204.701 271.868 4.21266 2.42132 1.50005 0.537829 121579 121579 121579 121579 2395.68 216.96 247.44 347.76 
0.25 345.569 211.072 198.365 267.511 4.2613 2.42525 1.45024 0.516601 121579 121579 121579 121579 2493.5 209.5 241.5 341 
0.26 343.161 207.411 194.866 263.181 4.3561 2.45749 1.46721 0.477487 121579 121579 121579 121579 2587.78 203.58 235.82 335.14 
0.27 334.949 202.28 189.365 259.859 4.39668 2.46326 1.41248 0.486573 121579 121579 121579 121579 365.58 198.18 230.31 330.21 
0.28 334.433 197.623 185.949 255.976 4.49838 2.47341 1.41083 0.46366 121579 121579 121579 121579 302.4 192.64 226.52 325.08 
0.29 322.545 191.901 182.48 252.418 4.50251 2.45447 1.41136 0.445969 121579 121579 121579 121579 236.93 187.63 221.85 319.29 
0.3 318.222 188.023 177.131 248.861 4.56101 2.46361 1.33318 0.404781 121579 121579 121579 121579 214.8 183.3 217.5 315 
0.31 310.189 181.068 175.318 245.876 4.58567 2.41234 1.38403 0.420262 121579 121579 121579 121579 195.61 178.56 213.28 310.31 
0.32 306.451 178.534 171.794 242.704 4.64327 2.4391 1.34784 0.404015 121579 121579 121579 121579 182.08 174.72 209.6 305.92 
0.33 301.949 174.787 168.588 239.388 4.69366 2.43763 1.34817 0.353253 121579 121579 121579 121579 170.61 170.94 205.59 301.62 
0.34 299.713 168.997 165.824 236.912 4.76201 2.39264 1.32736 0.352821 121579 121579 121579 121579 163.88 167.28 202.98 297.84 
0.35 291.564 165.585 162.265 233.877 4.76434 2.38658 1.28593 0.341558 121579 121579 121579 121579 154.35 164.15 199.15 293.3 
0.36 287.635 162.076 160.822 231.461 4.80895 2.37239 1.32555 0.375898 121579 121579 121579 121579 148.68 162 196.2 289.8 
0.37 274.858 158.794 155.835 228.258 4.75244 2.36472 1.20107 0.315906 121579 121579 121579 121579 140.97 158.73 192.4 285.27 
0.38 270.507 156.099 154.827 226.184 4.78267 2.36759 1.25933 0.367134 121579 121579 121579 121579 135.66 156.18 190 281.96 
0.39 270.852 152.659 152.637 223.153 4.86598 2.35109 1.24724 0.292028 121579 121579 121579 121579 132.6 152.88 187.2 278.85 
0.4 264.262 151.925 149.73 221.099 4.86377 2.39908 1.19069 0.310493 121579 121579 121579 121579 128.8 150.8 185.2 275.2 
0.41 259.405 145.859 147.647 218.883 4.8844 2.29596 1.197 0.329 121579 121579 121579 121579 124.64 148.42 182.45 272.24 
0.42 255.163 144.038 144.827 216.41 4.90605 2.31602 1.14542 0.290122 121579 121579 121579 121579 121.38 145.74 178.92 269.22 
0.43 253.225 138.142 142.726 213.885 4.95155 2.19684 1.1113 0.288465 121579 121579 121579 121579 119.11 144.05 177.16 265.31 
0.44 247.426 137.6 141.241 212.088 4.94624 2.24988 1.12547 0.297105 121579 121579 121579 121579 116.16 141.24 175.12 263.12 
0.45 240.71 135.937 139.621 209.836 4.9272 2.2593 1.12833 0.252552 121579 121579 121579 121579 112.95 139.95 172.35 260.1 
0.46 233.411 131.898 137.295 207.882 4.89401 2.18828 1.08626 0.280054 121579 121579 121579 121579 109.94 137.54 170.2 257.6 
0.47 231.693 130.857 136.181 205.75 4.93622 2.21278 1.1042 0.237173 121579 121579 121579 121579 108.1 135.36 168.73 254.27 
0.48 224.878 127.492 133.667 203.974 4.90097 2.15805 1.03237 0.269647 121579 121579 121579 121579 106.08 133.92 166.56 251.52 
0.49 225.246 127.13 133.134 201.745 4.96955 2.20213 1.09629 0.220626 121579 121579 121579 121579 104.37 132.3 165.13 248.92 
0.5 220.143 124.372 130.578 200.06 4.95655 2.16378 1.01636 0.244732 121579 121579 121579 121579 102.5 130.5 162.5 246.5 
0.51 211.724 122.018 130.294 198.187 4.88565 2.12997 1.09549 0.230668 121579 121579 121579 121579 100.47 129.54 161.16 243.78 
0.52 208.802 120.093 127.924 196.408 4.89659 2.11554 1.01555 0.198343 121579 121579 121579 121579 98.8 127.4 159.12 241.8 
0.53 205.584 118.097 125.519 194.931 4.90504 2.0904 0.892771 0.19643 121579 121579 121579 121579 96.99 126.14 157.41 239.56 
0.54 201.265 116.21 125.352 192.984 4.89075 2.07653 0.991811 0.211031 121579 121579 121579 121579 95.58 124.74 156.06 237.06 
0.55 194.869 113.282 123.511 191.53 4.83889 2.00539 0.945931 0.190052 121579 121579 121579 121579 93.5 123.2 154 234.85 
0.56 194.404 112.512 122.007 189.886 4.88214 2.02598 0.901739 0.207796 121579 121579 121579 121579 92.96 121.52 152.32 232.4 
0.57 195.786 109.56 120.766 188.281 4.96412 1.94254 0.894056 0.206305 121579 121579 121579 121579 91.2 120.27 151.05 230.28 
0.58 184 108.726 119.298 186.907 4.80293 1.959 0.850044 0.204906 121579 121579 121579 121579 89.9 119.48 149.64 228.52 
0.59 183.042 108.997 118.449 185.218 4.83703 2.02494 0.884669 0.224657 121579 121579 121579 121579 88.5 118 148.09 226.56 
0.6 176.884 105.425 116.792 183.818 4.76488 1.91081 0.806239 0.178072 121579 121579 121579 121579 88.2 116.4 146.4 224.4 
0.61 175.611 105.521 115.682 182.211 4.79619 1.95822 0.807284 0.175993 121579 121579 121579 121579 86.62 115.9 145.18 222.04 
0.62 170.462 105.021 115.116 180.988 4.73886 1.99532 0.844105 0.200209 121579 121579 121579 121579 85.56 114.7 143.84 220.72 
0.63 169.702 103.22 113.546 179.599 4.77391 1.94977 0.781715 0.198841 121579 121579 121579 121579 83.79 113.4 142.38 218.61 
0.64 168.994 100.863 113.066 178.145 4.80725 1.87525 0.839597 0.169387 121579 121579 121579 121579 83.84 112 140.8 216.96 
0.65 159.75 98.3641 111.998 176.807 4.65429 1.78164 0.791719 0.168018 121579 121579 121579 121579 82.55 111.15 139.75 215.15 
0.66 159.594 99.2664 111.103 175.699 4.69956 1.88357 0.796368 0.165472 121579 121579 121579 121579 81.18 110.22 139.26 213.18 
0.67 153.611 96.6428 110.493 174.375 4.60856 1.78806 0.81538 0.164194 121579 121579 121579 121579 80.4 109.21 138.02 211.72 
0.68 149.572 96.0892 109.162 173.07 4.56026 1.81497 0.774419 0.162404 121579 121579 121579 121579 79.56 108.12 136 210.12 
0.69 148.424 93.9714 108.233 171.751 4.5745 1.72247 0.752872 0.160618 121579 121579 121579 121579 78.66 107.64 135.24 208.38 
0.7 147.552 92.9631 107.369 170.544 4.59892 1.72524 0.728989 0.159069 121579 121579 121579 121579 77.7 105.7 134.4 206.5 
0.71 144.726 91.9793 106.953 169.404 4.57333 1.69602 0.807261 0.156903 121579 121579 121579 121579 77.39 105.79 132.77 205.19 
0.72 138.453 92.4546 105.563 168.17 4.45309 1.77484 0.682791 0.193364 121579 121579 121579 121579 76.32 104.4 131.76 203.76 
0.73 142.18 90.8241 104.712 167.123 4.59473 1.716 0.68114 0.153656 121579 121579 121579 121579 75.92 103.66 130.67 202.21 
0.74 133.566 89.3868 104.351 166.113 4.4129 1.67166 0.721175 0.193433 121579 121579 121579 121579 74.74 102.86 130.24 200.54 
0.75 137.975 87.8024 103.167 164.965 4.56238 1.59043 0.677912 0.193054 121579 121579 121579 121579 74.25 102 129 198.75 
0.76 133.486 87.2359 102.549 163.863 4.48981 1.60704 0.686616 0.148524 121579 121579 121579 121579 72.96 101.08 127.68 197.6 
0.77 132.154 87.1023 101.639 162.788 4.48769 1.64743 0.636441 0.148757 121579 121579 121579 121579 73.15 100.87 127.05 196.35 
0.78 127.901 86.4746 101.478 161.807 4.40959 1.64944 0.74819 0.192933 121579 121579 121579 121579 72.54 99.84 126.36 195 
0.79 123.534 83.9384 100.437 160.925 4.32361 1.49316 0.665138 0.144432 121579 121579 121579 121579 71.1 98.75 125.61 193.55 
0.8 121.43 83.5961 99.1713 159.654 4.29744 1.5178 0.532952 0.143074 121579 121579 121579 121579 71.2 98.4 124 192.8 
0.81 117.755 82.5813 98.9255 158.952 4.22311 1.47907 0.628152 0.142567 121579 121579 121579 121579 70.47 97.2 123.93 191.16 
0.82 113.629 83.4799 98.4014 157.787 4.13254 1.60093 0.675896 0.140659 121579 121579 121579 121579 69.7 96.76 122.18 189.42 
0.83 116.056 82.7704 98.1212 156.877 4.24137 1.5921 0.710093 0.139694 121579 121579 121579 121579 68.89 96.28 122.01 189.24 
0.84 115.074 80.4204 97.092 155.902 4.24724 1.42664 0.635809 0.138051 121579 121579 121579 121579 68.88 95.76 120.96 187.32 
0.85 112.681 80.156 96.4885 155.125 4.20196 1.45029 0.612589 0.193959 121579 121579 121579 121579 68 95.2 119.85 186.15 
0.86 110.514 79.0944 95.924 154.011 4.16609 1.39176 0.635301 0.135704 121579 121579 121579 121579 67.08 94.6 118.68 184.9 
0.87 109.938 79.4868 94.8071 153.276 4.17917 1.49144 0.482049 0.135183 121579 121579 121579 121579 66.99 93.09 118.32 184.44 
0.88 105.358 78.8708 94.8723 152.227 4.05738 1.48086 0.633536 0.133036 121579 121579 121579 121579 66 92.4 117.92 182.16 
0.89 104.945 76.7847 93.5889 151.523 4.07557 1.31836 0.447477 0.132183 121579 121579 121579 121579 65.86 91.67 116.59 181.56 
0.9 103.199 76.2187 93.2051 150.683 4.04577 1.30056 0.497368 0.131372 121579 121579 121579 121579 65.7 91.8 116.1 180.9 
0.91 99.5276 77.5527 92.6885 149.891 3.94108 1.48793 0.502544 0.13033 121579 121579 121579 121579 64.61 91 115.57 179.27 
0.92 96.474 75.6912 92.0487 148.901 3.85886 1.35484 0.461235 0.129087 121579 121579 121579 121579 64.4 90.16 115 178.48 
0.93 94.9492 76.0492 91.8818 148.093 3.82977 1.42703 0.555659 0.128216 121579 121579 121579 121579 64.17 90.21 114.39 177.63 
0.94 95.861 75.325 90.9254 147.402 3.89241 1.40104 0.388817 0.198043 121579 121579 121579 121579 63.92 89.3 113.74 175.78 
0.95 94.1916 74.3032 90.8669 146.587 3.86326 1.32832 0.545652 0.125829 121579 121579 121579 121579 63.65 89.3 113.05 174.8 
0.96 94.2115 73.7397 89.9693 145.815 3.89176 1.32405 0.425821 0.199294 121579 121579 121579 121579 63.36 88.32 112.32 173.76 
0.97 94.8243 72.7182 89.8498 145.095 3.9421 1.23042 0.533606 0.123669 121579 121579 121579 121579 62.08 88.27 111.55 173.63 
0.98 90.547 72.3166 89.1675 144.206 3.79283 1.24303 0.462455 0.122331 121579 121579 121579 121579 62.72 87.22 110.74 172.48 
0.99 87.1779 71.084 89.0082 143.519 3.68265 1.12394 0.567546 0.121893 121579 121579 121579 121579 61.38 87.12 109.89 171.27 
1 85.0661 70.8396 88.06 142.789 3.61496 1.14738 0.377249 0.121025 121579 121579 121579 121579 62 86 110 170 
1.01 86.2446 71.0486 88.0032 142.089 3.69576 1.21576 0.529507 0.120161 121579 121579 121579 121579 60.6 85.85 109.08 169.68 
1.02 81.1528 70.3088 87.2865 141.423 3.49109 1.16995 0.418451 0.118779 121579 121579 121579 121579 60.18 85.68 108.12 168.3 
1.03 83.8787 70.6069 86.8382 140.664 3.64739 1.26242 0.454363 0.11827 121579 121579 121579 121579 60.77 84.46 107.12 167.89 
1.04 82.9411 69.7402 86.2322 140.054 3.62787 1.19273 0.390752 0.117332 121579 121579 121579 121579 60.32 84.24 107.12 166.4 
1.05 83.3644 68.4509 86.0677 139.295 3.67884 1.04736 0.493347 0.116115 121579 121579 121579 121579 59.85 84 106.05 165.9 
1.06 82.6939 68.8904 85.5675 138.594 3.67355 1.17811 0.43351 0.115708 121579 121579 121579 121579 59.36 83.74 106 165.36 
1.07 80.2115 67.7854 85.3109 137.981 3.58283 1.05283 0.531779 0.114512 121579 121579 121579 121579 58.85 82.39 104.86 163.71 
1.08 76.7064 67.2959 84.4953 137.274 3.43128 1.01779 0.265204 0.114134 121579 121579 121579 121579 58.32 82.08 104.76 163.08 
1.09 72.2556 66.4447 84.1986 136.59 3.21627 0.92973 0.367048 0.112879 121579 121579 121579 121579 57.77 81.75 104.64 162.41 
1.1 78.3038 66.1365 83.7302 135.96 3.5637 0.921007 0.323743 0.112117 121579 121579 121579 121579 58.3 81.4 103.4 161.7 
1.11 73.985 65.4895 83.7027 135.376 3.35985 0.855504 0.487516 0.111808 121579 121579 121579 121579 57.72 81.03 103.23 160.95 
1.12 73.6319 66.3463 82.7909 134.797 3.36554 1.0865 0.203007 0.111144 121579 121579 121579 121579 57.12 80.64 103.04 160.16 
1.13 71.5327 65.4342 82.4387 134.104 3.27297 0.963583 0.204115 0.110472 121579 121579 121579 121579 57.63 80.23 101.7 159.33 
1.14 71.675 66.856 82.0703 133.596 3.30731 1.23943 0.205346 0.109304 121579 121579 121579 121579 57 79.8 101.46 158.46 
1.15 69.6427 64.8964 81.9766 132.952 3.21796 0.962433 0.336423 0.108453 121579 121579 121579 121579 56.35 79.35 101.2 157.55 
1.16 70.6031 64.1523 81.2546 132.295 3.2953 0.873196 0.0856442 0.107762 121579 121579 121579 121579 56.84 78.88 100.92 156.6 
1.17 67.456 64.7772 81.1743 131.781 3.13109 1.05123 0.283233 0.107562 121579 121579 121579 121579 56.16 78.39 100.62 156.78 
1.18 67.8327 63.6002 80.9825 131.111 3.17549 0.86705 0.394646 0.106379 121579 121579 121579 121579 55.46 79.06 99.12 155.76 
1.19 68.1005 63.5209 80.3799 130.63 3.22022 0.916452 0.287496 0.106014 121579 121579 121579 121579 54.74 78.54 98.77 154.7 
1.2 65.3252 63.1536 79.9433 130.024 3.06441 0.881779 0.212844 0.104879 121579 121579 121579 121579 55.2 78 98.4 153.6 
1.21 66.1827 62.3166 79.7883 129.472 3.14028 0.744617 0.291739 0.104521 121579 121579 121579 121579 54.45 77.44 98.01 153.67 
1.22 64.5841 63.492 79.4657 128.985 3.0639 1.05913 0.293768 0.103511 121579 121579 121579 121579 54.9 76.86 97.6 152.5 
1.23 62.2096 62.3853 79.2319 128.402 2.92757 0.880623 0.357713 0.103096 121579 121579 121579 121579 54.12 76.26 97.17 151.29 
1.24 63.0732 62.9639 78.8828 127.973 3.0136 1.0571 0.297948 0.102705 121579 121579 121579 121579 54.56 76.88 96.72 151.28 
1.25 62.4669 61.3136 78.2542 127.306 2.98925 0.741339 0.08027 0.101567 121579 121579 121579 121579 53.75 76.25 96.25 150 
1.26 61.398 62.3108 78.2764 126.779 2.93466 1.03374 0.365607 0.101132 121579 121579 121579 121579 54.18 75.6 95.76 149.94 
1.27 58.809 60.6994 78.2044 126.308 2.76935 0.693249 0.422801 0.100253 121579 121579 121579 121579 53.34 74.93 95.25 148.59 
1.28 60.9971 60.5839 77.7228 125.809 2.95187 0.729502 0.370988 0.100004 121579 121579 121579 121579 53.76 75.52 96 148.48 
1.29 59.6535 60.832 77.2826 125.309 2.87585 0.847765 0.308436 0.0994868 121579 121579 121579 121579 52.89 74.82 95.46 148.35 
1.3 57.6777 60.514 77.1955 124.747 2.74562 0.827355 0.432176 0.0986782 121579 121579 121579 121579 53.3 74.1 94.9 146.9 
1.31 57.4725 59.7841 76.9035 124.331 2.75022 0.681984 0.37908 0.0981888 121579 121579 121579 121579 52.4 74.67 94.32 146.72 
1.32 56.9559 59.6646 76.277 123.832 2.72894 0.720249 0.229118 0.0976509 121579 121579 121579 121579 52.8 73.92 93.72 146.52 
1.33 55.0779 59.4263 76.2567 123.316 2.59855 0.692259 0.384446 0.0972411 121579 121579 121579 121579 51.87 73.15 93.1 144.97 
1.34 56.8457 59.2617 75.9939 122.782 2.76153 0.731054 0.387173 0.0962817 121579 121579 121579 121579 52.26 73.7 92.46 144.72 
1.35 52.5453 58.7026 75.3611 122.47 2.41528 0.62908 0.0754332 0.0962511 121579 121579 121579 121579 51.3 72.9 93.15 144.45 
1.36 52.6331 59.2602 75.1286 122.001 2.4433 0.865325 0.0748701 0.0951395 121579 121579 121579 121579 51.68 72.08 92.48 144.16 
1.37 53.2828 58.0937 75.0355 121.469 2.52197 0.553631 0.236299 0.0944062 121579 121579 121579 121579 50.69 72.61 91.79 142.48 
1.38 53.9518 58.8545 74.665 121.051 2.60002 0.848403 0.237713 0.0942625 121579 121579 121579 121579 51.06 71.76 91.08 142.14 
1.39 52.0849 58.8582 74.2927 120.562 2.45536 0.884383 0.0738076 0.0934997 121579 121579 121579 121579 51.43 72.28 91.74 141.78 
1.4 53.2897 58.2795 74.1715 120.181 2.5875 0.79721 0.240625 0.0929039 121579 121579 121579 121579 50.4 71.4 91 141.4 
1.41 51.7573 57.5166 73.9657 119.722 2.45842 0.614628 0.242033 0.0926217 121579 121579 121579 121579 50.76 71.91 90.24 141 
1.42 50.5152 57.8267 73.6827 119.303 2.364 0.774304 0.243484 0.0924437 121579 121579 121579 121579 49.7 71 89.46 140.58 
1.43 50.5648 57.7128 73.3006 118.851 2.38075 0.779767 0.0722345 0.0920651 121579 121579 121579 121579 50.05 71.5 90.09 140.14 
1.44 49.1156 56.6984 73.1292 118.408 2.25367 0.531453 0.24622 0.0912678 121579 121579 121579 121579 50.4 70.56 89.28 139.68 
1.45 49.0516 56.718 72.9614 118.13 2.26934 0.585481 0.24778 0.090871 121579 121579 121579 121579 49.3 69.6 88.45 139.2 
1.46 49.7629 56.1614 72.5004 117.596 2.35894 0.419304 0.0711838 0.0901565 121579 121579 121579 121579 49.64 70.08 89.06 138.7 
1.47 48.5445 56.1694 72.471 117.159 2.24963 0.48585 0.250754 0.0895965 121579 121579 121579 121579 49.98 69.09 88.2 138.18 
1.48 49.1404 56.4876 72.0754 116.805 2.32904 0.688798 0.0701897 0.0894199 121579 121579 121579 121579 48.84 69.56 87.32 137.64 
1.49 47.0704 55.7928 71.8666 116.428 2.11747 0.492279 0.0698521 0.0886872 121579 121579 121579 121579 49.17 68.54 87.91 137.08 
1.5 49.8906 55.9827 71.5993 115.918 2.44855 0.653268 0.069614 0.0881448 121579 121579 121579 121579 49.5 69 87 136.5 
1.51 46.8325 56.2182 71.4267 115.557 2.13154 0.784933 0.0691527 0.0879367 121579 121579 121579 121579 48.32 67.95 87.58 135.9 
1.52 45.8271 55.3151 71.1922 115.181 2.02652 0.501999 0.0685721 0.0873629 121579 121579 121579 121579 48.64 68.4 86.64 135.28 
1.53 47.6395 55.2905 71.0325 114.834 2.25943 0.564038 0.0682814 0.0869495 121579 121579 121579 121579 48.96 68.85 87.21 134.64 
1.54 47.2367 54.7897 70.8972 114.423 2.23177 0.362053 0.261102 0.0867617 121579 121579 121579 121579 47.74 67.76 86.24 133.98 
1.55 45.9711 55.0045 70.5397 114.078 2.0977 0.571289 0.0677635 0.086034 121579 121579 121579 121579 48.05 68.2 85.25 133.3 
1.56 45.8117 54.8947 70.2873 113.728 2.09565 0.574981 0.0670957 0.0861021 121579 121579 121579 121579 48.36 67.08 85.8 132.6 
1.57 43.9996 54.864 70.134 113.261 1.87613 0.633206 0.0668665 0.085551 121579 121579 121579 121579 48.67 67.51 84.78 133.45 
1.58 44.7614 54.4506 69.965 112.935 1.99195 0.521384 0.0669724 0.0847327 121579 121579 121579 121579 47.4 66.36 85.32 132.72 
1.59 46.0933 54.4332 69.6983 112.586 2.18333 0.58576 0.0664583 0.0843772 121579 121579 121579 121579 47.7 66.78 84.27 131.97 
1.6 43.7399 54.6446 69.5075 112.154 1.89396 0.744164 0.0658815 0.0837056 121579 121579 121579 121579 48 67.2 84.8 131.2 
1.61 42.342 53.7794 69.3268 111.883 1.71299 0.377801 0.0658102 0.0833626 121579 121579 121579 121579 46.69 66.01 83.72 130.41 
1.62 42.0647 53.8583 69.1421 111.54 1.68213 0.534365 0.0653347 0.0833078 121579 121579 121579 121579 46.98 66.42 84.24 131.22 
1.63 44.2819 53.6161 68.921 111.185 2.01995 0.466412 0.0651498 0.0828112 121579 121579 121579 121579 47.27 66.83 83.13 130.4 
1.64 43.8323 54.1118 68.6678 110.864 1.97821 0.762651 0.0650136 0.0824744 121579 121579 121579 121579 47.56 65.6 83.64 129.56 
1.65 41.7035 53.4733 68.5511 110.471 1.67007 0.544004 0.0644211 0.0817614 121579 121579 121579 121579 46.2 66 82.5 128.7 
1.66 42.7522 53.5939 68.5803 110.091 1.84842 0.669099 0.389892 0.0814479 121579 121579 121579 121579 46.48 64.74 83 127.82 
1.67 41.7059 52.9245 68.285 109.763 1.71234 0.391481 0.280971 0.0812079 121579 121579 121579 121579 46.76 65.13 81.83 128.59 
1.68 42.7028 52.8551 67.9531 109.506 1.87067 0.480457 0.0636218 0.0809505 121579 121579 121579 121579 47.04 65.52 82.32 127.68 
1.69 42.0958 53.094 67.7494 109.103 1.79818 0.622229 0.0632014 0.0804776 121579 121579 121579 121579 45.63 64.22 82.81 126.75 
1.7 41.9998 52.8062 67.5675 108.813 1.80887 0.560327 0.0628299 0.080224 121579 121579 121579 121579 45.9 64.6 81.6 127.5 
1.71 41.6803 52.4599 67.5912 108.491 1.77571 0.400548 0.28712 0.0798362 121579 121579 121579 121579 46.17 64.98 82.08 126.54 
1.72 40.0247 52.0243 67.4236 108.162 1.49469 0.0550322 0.288578 0.0795665 121579 121579 121579 121579 46.44 63.64 80.84 125.56 
1.73 41.6507 52.2874 66.971 107.924 1.79652 0.494459 0.062062 0.0792817 121579 121579 121579 121579 46.71 64.01 81.31 126.29 
1.74 40.9026 51.76 66.817 107.596 1.69038 0.0546367 0.0618373 0.078754 121579 121579 121579 121579 45.24 64.38 80.04 125.28 
1.75 39.1292 52.0937 66.6765 107.266 1.37851 0.500249 0.0614823 0.0782739 121579 121579 121579 121579 45.5 64.75 80.5 124.25 
1.76 40.255 51.6787 66.5254 106.902 1.60917 0.293708 0.0611738 0.0779948 121579 121579 121579 121579 45.76 63.36 80.96 124.96 
1.77 39.7669 51.4118 66.318 106.602 1.53816 0.0539657 0.0608742 0.0774531 121579 121579 121579 121579 46.02 63.72 79.65 123.9 
1.78 39.1726 52.2227 66.1862 106.334 1.43225 0.717157 0.0606232 0.0773004 121579 121579 121579 121579 44.5 64.08 80.1 124.6 
1.79 38.2828 51.1881 65.9683 106.033 1.24765 0.0538589 0.0601722 0.0770709 121579 121579 121579 121579 44.75 62.65 80.55 123.51 
1.8 39.8233 51.5197 65.8135 105.805 1.59187 0.514114 0.0603396 0.0770989 121579 121579 121579 121579 45 63 79.2 124.2 
1.81 39.0704 51.083 65.7166 105.479 1.45635 0.301656 0.0599484 0.0764009 121579 121579 121579 121579 45.25 63.35 79.64 123.08 
1.82 39.6065 50.8443 65.5317 105.158 1.58159 0.0528879 0.0596905 0.0760026 121579 121579 121579 121579 45.5 61.88 78.26 121.94 
1.83 40.9103 50.7394 65.3442 104.861 1.82784 0.0531158 0.0593452 0.075737 121579 121579 121579 121579 45.75 62.22 78.69 122.61 
1.84 37.5513 51.087 65.2191 104.567 1.17104 0.525436 0.0590546 0.0752461 121579 121579 121579 121579 44.16 62.56 79.12 121.44 
1.85 38.6028 50.595 65.0909 104.252 1.42533 0.30789 0.0589969 0.0748738 121579 121579 121579 121579 44.4 62.9 77.7 122.1 
1.86 38.4162 50.4132 64.8768 104.042 1.40008 0.0518808 0.0586592 0.0748228 121579 121579 121579 121579 44.64 61.38 78.12 120.9 
1.87 37.6016 50.2985 64.9171 103.716 1.22893 0.0517325 0.312018 0.0742537 121579 121579 121579 121579 44.88 61.71 78.54 119.68 
1.88 37.1478 50.1803 64.6004 103.536 1.11395 0.0509618 0.0583467 0.0744767 121579 121579 121579 121579 45.12 62.04 77.08 120.32 
1.89 38.6365 50.3679 64.4364 103.159 1.48878 0.441419 0.0580362 0.0739063 121579 121579 121579 121579 43.47 62.37 77.49 119.07 
1.9 37.7991 49.9378 64.3102 102.92 1.32419 0.0515294 0.0576585 0.073656 121579 121579 121579 121579 43.7 60.8 77.9 119.7 
1.91 37.4683 50.0218 64.2117 102.623 1.25524 0.317478 0.0575023 0.0732447 121579 121579 121579 121579 43.93 61.12 76.4 118.42 
1.92 36.7908 49.769 63.9848 102.332 1.09293 0.0506871 0.0570771 0.07315 121579 121579 121579 121579 44.16 61.44 76.8 119.04 
1.93 36.4539 49.7034 63.8554 102.059 1.00315 0.050094 0.056964 0.0723223 121579 121579 121579 121579 44.39 61.76 77.2 117.73 
1.94 36.2659 49.6122 63.6708 101.849 0.956745 0.0501838 0.0571557 0.072179 121579 121579 121579 121579 44.62 60.14 75.66 118.34 
1.95 36.5581 49.4758 63.5773 101.628 1.06287 0.0501153 0.0565843 0.0723756 121579 121579 121579 121579 42.9 60.45 76.05 118.95 
1.96 37.2973 49.5693 63.4341 101.402 1.288 0.325363 0.0562748 0.0719669 121579 121579 121579 121579 43.12 60.76 76.44 117.6 
1.97 36.9736 49.2828 63.301 101.128 1.21108 0.0499678 0.0562323 0.0716176 121579 121579 121579 121579 43.34 61.07 76.83 118.2 
1.98 36.2697 49.4261 63.1451 100.868 1.02912 0.328644 0.0560345 0.0712297 121579 121579 121579 121579 43.56 59.4 75.24 116.82 
1.99 36.5763 49.131 63.0026 100.657 1.13275 0.0489681 0.0556804 0.0709826 121579 121579 121579 121579 43.78 59.7 75.62 117.41 
2 36.3075 49.0165 62.8823 100.349 1.08997 0.049324 0.0555197 0.0703673 121579 121579 121579 121579 44 60 76 116 


==> data/exp6.txt <==
%x 0 1 2 3 4 5 6 7 
5000 72.7579 42.388 30.0173 25.5391 24.0864 25.4266 31.2258 36.8371 0.621229 0.428998 0.299674 0.215551 0.153357 0.0889651 0.0552218 0.0524392 589029 589029 589029 589029 589029 589029 589029 589029 43.8 37.4 38.2 40.4 42.6 47.2 55.8 63 
10000 104.472 54.1664 35.0028 28.8039 27.5902 29.8955 37.8778 45.429 1.08475 0.708281 0.461884 0.308479 0.211572 0.105922 0.0611707 0.0588537 589029 589029 589029 589029 589029 589029 589029 589029 40.6 39.2 41.8 45 48.2 54.6 65.8 75.4 
15000 132.107 59.857 37.8501 30.5629 29.2776 32.7376 42.1742 50.989 1.51661 0.920909 0.589168 0.372302 0.23282 0.111484 0.059985 0.062843 589029 589029 589029 589029 589029 589029 589029 589029 40.6 40.4 44 48 51.8 59.2 72 83.2 
20000 155.282 68.0331 39.2552 31.7948 30.7882 34.9836 45.391 55.1026 1.91638 1.15167 0.686006 0.423258 0.260375 0.129491 0.0653274 0.0658781 589029 589029 589029 589029 589029 589029 589029 589029 40.6 41.8 45.8 50.2 54.4 62.6 76.8 88.8 
25000 175.425 72.4026 40.7017 32.6791 32.0061 36.7306 47.9648 58.4921 2.29185 1.33726 0.778256 0.463777 0.278501 0.133929 0.0630681 0.0683986 589029 589029 589029 589029 589029 589029 589029 589029 40.8 42.6 47.2 52 56.6 65.2 80.2 93.4 
30000 190.084 75.7797 42.223 33.279 32.944 38.1407 50.1573 61.2035 2.62422 1.50396 0.871805 0.494416 0.29217 0.131378 0.0647678 0.0702889 589029 589029 589029 589029 589029 589029 589029 589029 41 43.6 48.2 53.4 58.2 67.4 83.2 97.2 
35000 210.24 79.8071 42.4896 34.428 33.9376 39.424 52.0132 63.6778 2.99384 1.675 0.931417 0.54911 0.315765 0.138219 0.0662479 0.0721288 589029 589029 589029 589029 589029 589029 589029 589029 41.2 44.4 49.4 54.6 59.8 69.4 86 100.8 
40000 223.581 84.279 44.3057 35.5687 34.7354 40.445 53.7242 65.8394 3.30943 1.85035 1.02764 0.604639 0.330251 0.137471 0.0675244 0.0736214 589029 589029 589029 589029 589029 589029 589029 589029 41.2 45.2 50.2 55.8 61 70.8 88.4 103.6 
45000 237.687 84.4966 45.1765 35.7668 35.7767 41.4409 55.182 67.7502 3.62862 1.96264 1.10007 0.620166 0.371962 0.121656 0.0687388 0.0749575 589029 589029 589029 589029 589029 589029 589029 589029 41.6 45.4 51 56.8 62.2 72.6 90.4 106.2 
50000 253.502 90.973 45.8565 35.5968 36.2424 42.356 56.5252 69.5929 3.95928 2.16598 1.16651 0.612334 0.368714 0.123422 0.0695886 0.0761727 589029 589029 589029 589029 589029 589029 589029 589029 41.8 46 51.8 57.8 63.4 73.8 92.2 108.6 
55000 266.258 92.7625 45.1739 36.7221 36.8958 43.3149 57.7838 71.1504 4.26383 2.2959 1.18927 0.675367 0.387455 0.156999 0.0705725 0.0772141 589029 589029 589029 589029 589029 589029 589029 589029 42 46.6 52.4 58.4 64.4 75.2 94 110.6 
60000 280.486 96.1077 47.7396 37.8953 37.3001 44.1397 58.9522 72.6888 4.57848 2.45026 1.31007 0.74547 0.385329 0.164418 0.0714948 0.0782919 589029 589029 589029 589029 589029 589029 589029 589029 42.2 46.8 53.2 59.2 65.2 76.2 95.6 112.8 
65000 291.08 95.2625 47.6529 37.2677 38.3967 44.7518 59.9921 73.9903 4.86114 2.53156 1.35022 0.706449 0.454667 0.139771 0.0723785 0.079229 589029 589029 589029 589029 589029 589029 589029 589029 42.4 47.2 53.6 60 66.2 77.4 97.2 114.6 
70000 298.284 100.167 47.5243 38.5149 38.2997 45.589 60.9957 75.3062 5.11236 2.70931 1.3854 0.783875 0.406495 0.188543 0.0730293 0.079935 589029 589029 589029 589029 589029 589029 589029 589029 42.4 47.6 54.2 60.8 66.8 78.4 98.4 116.2 
75000 315.987 100.925 49.2649 38.9396 38.658 45.9579 61.9478 76.4553 5.45499 2.81453 1.4818 0.813183 0.410632 0.130667 0.0738064 0.0807832 589029 589029 589029 589029 589029 589029 589029 589029 42.6 48 54.8 61.4 67.4 79.2 99.8 117.8 
80000 321.949 105.147 49.0386 38.4105 38.9412 46.6106 62.8045 77.6613 5.69119 2.98095 1.5124 0.781821 0.391554 0.137558 0.0744062 0.0816878 589029 589029 589029 589029 589029 589029 589029 589029 42.8 48.4 55.2 61.8 68.2 80 100.8 119.4 
85000 340.002 104.647 50.0944 39.1531 39.7418 47.3134 63.6358 78.6764 6.03695 3.05973 1.58829 0.830543 0.457336 0.184718 0.0749539 0.0822266 589029 589029 589029 589029 589029 589029 589029 589029 43 48.6 55.6 62.4 68.8 80.8 102.2 120.8 
90000 348.259 104.227 51.7213 39.0941 39.8742 47.752 64.4324 79.8225 6.2917 3.13688 1.68509 0.831461 0.443801 0.151535 0.0754963 0.0829488 589029 589029 589029 589029 589029 589029 589029 589029 43.2 49 55.8 62.8 69.2 81.8 103 122.4 
95000 358.339 107.938 50.802 39.6188 40.906 48.2142 65.2192 80.7136 6.56308 3.29202 1.68683 0.863275 0.52252 0.158546 0.0761796 0.083493 589029 589029 589029 589029 589029 589029 589029 589029 43.2 49.2 56.4 63.4 70.2 82.4 104.4 123.4 
100000 366.935 110.265 50.8194 40.031 40.5247 48.6848 65.9068 81.574 6.81792 3.42041 1.71922 0.893287 0.443416 0.15111 0.0766619 0.084012 589029 589029 589029 589029 589029 589029 589029 589029 43.4 49.6 56.8 63.8 70.6 83 105.2 124.6 


==> data/exp7.txt <==
%x 0 1 2 3 4 5 6 7 
5000 254.685 213.983 195.183 189.046 188.909 199.594 231.828 264.843 1.35491 1.12107 0.933014 0.788397 0.669216 0.514055 0.352908 0.292149 280822 280822 280822 280822 280822 280822 280822 280822 999 995.6 292.8 249.6 248.8 265.4 306.6 343.8 
10000 369.836 282.541 243.99 228.424 226.116 240.618 290.075 340.341 2.51443 1.97595 1.5671 1.24613 1.00351 0.686582 0.404331 0.318922 280822 280822 280822 280822 280822 280822 280822 280822 1998 320.2 257 262.2 276.2 309.4 374.8 431.6 
15000 457.575 328.624 272.418 250.481 247.997 266.781 328.277 390.047 3.56451 2.71119 2.07607 1.59365 1.24643 0.804644 0.430596 0.331818 280822 280822 280822 280822 280822 280822 280822 280822 2996.6 273.4 262 277 297.4 339.6 419.4 489.4 
20000 539.873 365.926 293.892 266.416 263.08 285.242 357.555 427.531 4.58524 3.38735 2.5284 1.88249 1.42571 0.85588 0.44832 0.333771 280822 280822 280822 280822 280822 280822 280822 280822 3994.2 265.2 269.2 290 314.4 363 453.6 532.4 
25000 608.565 395.724 310.286 281.846 275.696 302.873 380.431 458.319 5.53615 4.0043 2.92747 2.18733 1.59463 0.98525 0.424745 0.353527 280822 280822 280822 280822 280822 280822 280822 280822 4973.6 263.4 276.2 300.8 328.4 382.6 480.8 567 
30000 671.318 419.378 321.997 288.25 285.472 314.55 400.542 483.61 6.45382 4.56753 3.27369 2.35696 1.73162 0.986301 0.444166 0.333688 280822 280822 280822 280822 280822 280822 280822 280822 472.8 264 282 310.4 339.8 398.4 503.6 595.6 
35000 728.935 449.497 332.851 296.094 293.901 325.598 418.084 506.364 7.33901 5.17784 3.60879 2.55833 1.85395 1.03231 0.458345 0.355184 280822 280822 280822 280822 280822 280822 280822 280822 383.6 267.2 287.4 318 350 411.8 523.6 621.8 
40000 783.023 464.68 344.185 306.101 303.043 336.436 433.183 526.082 8.19829 5.65668 3.94912 2.79893 2.0071 1.11237 0.448159 0.355965 280822 280822 280822 280822 280822 280822 280822 280822 345.4 268.2 292.6 326 359.4 423.6 540.8 643.4 
45000 831.993 486.811 353.554 310.721 309.332 344.964 446.793 543.92 9.02692 6.19787 4.25962 2.9424 2.10695 1.11748 0.458912 0.362121 280822 280822 280822 280822 280822 280822 280822 280822 324.2 270.4 297.6 332.4 367.2 435.2 556.6 663.6 
50000 875.561 501.013 359.999 318.013 314.098 352.604 458.989 560.398 9.81738 6.65517 4.52691 3.14542 2.16924 1.12617 0.423549 0.365318 280822 280822 280822 280822 280822 280822 280822 280822 306.2 272.2 302.4 338.4 374.4 444.4 570.8 682.6 
55000 918.824 520.544 369.508 325.912 322.893 360.643 470.439 575.268 10.6014 7.1654 4.83787 3.3679 2.36196 1.19205 0.426056 0.372436 280822 280822 280822 280822 280822 280822 280822 280822 297.2 274.2 306.6 343.8 381.4 453.6 583.8 699 
60000 978.314 528.167 376.236 327.835 327.988 366.788 480.978 588.592 11.4839 7.54752 5.1051 3.45116 2.45785 1.14572 0.437491 0.387713 280822 280822 280822 280822 280822 280822 280822 280822 296.6 275.8 310.6 349 388 462 596 713.8 
65000 1019.08 549.672 386.734 337.011 328.944 374.124 490.534 601.622 12.2492 8.06979 5.43957 3.71242 2.41609 1.23751 0.446966 0.366137 280822 280822 280822 280822 280822 280822 280822 280822 291.4 278.8 314 354.2 392.8 469.6 606.2 728.6 
70000 1071.23 566.234 390.345 333.714 334.919 379.632 500.217 613.311 13.0823 8.54273 5.65622 3.67177 2.53466 1.23438 0.455379 0.369064 280822 280822 280822 280822 280822 280822 280822 280822 288.2 280.6 317.4 358.4 399 477 617.2 741.2 
75000 1093.21 575.161 391.038 339.298 340.233 385.191 508.842 624.661 13.7184 8.93112 5.81815 3.85307 2.66404 1.22217 0.495508 0.373755 280822 280822 280822 280822 280822 280822 280822 280822 282.8 282.8 320.8 362.2 404 483.8 627.4 754 
80000 1128.43 583.463 398.66 339.898 342.478 391.289 516.713 635.208 14.4346 9.30369 6.09761 3.89971 2.67846 1.30454 0.424041 0.375607 280822 280822 280822 280822 280822 280822 280822 280822 281 284.4 323.6 366.2 408.8 490.2 635.8 765.6 
85000 1179.29 599.403 402.295 348.442 346.812 396.349 524.452 645.042 15.2582 9.76577 6.30681 4.16944 2.7714 1.33739 0.508418 0.397054 280822 280822 280822 280822 280822 280822 280822 280822 279.6 286.2 326.2 370.6 413.6 496 644.2 777 
90000 1214.82 609.829 409.188 351.276 349.279 400.193 531.267 654.65 15.9751 10.1599 6.57141 4.28408 2.78052 1.2617 0.463501 0.383247 280822 280822 280822 280822 280822 280822 280822 280822 277.6 287.8 329.4 373.6 417.8 501.6 652 787.6 
95000 1249.32 623.396 412.258 352.337 354.526 404.461 538.484 663.64 16.6816 10.5888 6.7689 4.34312 2.94144 1.25373 0.513165 0.406711 280822 280822 280822 280822 280822 280822 280822 280822 277.4 290 331.8 377 421.6 506.8 660.6 797.4 
100000 1278.01 628.509 416.243 354.504 356.704 409.48 544.973 672.361 17.3427 10.91 6.97786 4.43252 2.96155 1.36063 0.490711 0.388422 280822 280822 280822 280822 280822 280822 280822 280822 276.2 291.4 334.4 380.6 425.6 511.8 667.6 807 


==> data/exp8.txt <==
%x 0 1 2 3 4 5 
100 7.60086 6.60754 7.48955 7.60022 8.01717 7.94259 0.00709665 0.00989032 0.00691468 0.0070778 0.0100985 0.008744 2243716 2243716 2243716 2243716 2243716 2341699 14.7 17.7 14.4 14.7 19.8 17.7 
200 11.5328 9.07052 10.8319 10.8735 12.1212 11.8217 0.0108222 0.016103 0.0108471 0.0114018 0.0173686 0.0146388 2243716 2243716 2243716 2243716 2243716 2341699 21.6 19.5 20.7 22.2 28.2 25.8 
300 14.2257 10.4419 12.8308 12.7736 14.7406 14.1708 0.0131223 0.0205031 0.0131791 0.0140062 0.0229142 0.0186859 2243716 2243716 2243716 2243716 2243716 2341699 26.1 20.4 24.3 25.5 32.1 29.4 
400 16.3007 11.2071 14.2414 14.0356 16.6101 15.8211 0.0147529 0.0234808 0.014732 0.0157527 0.0273638 0.0215806 2243716 2243716 2243716 2243716 2243716 2341699 29.7 21.3 26.7 27.6 34.8 32.1 
500 18.0149 11.9256 15.3512 14.9962 18.1068 17.0566 0.0159244 0.0263432 0.0156677 0.0169506 0.0314262 0.0238978 2243716 2243716 2243716 2243716 2243716 2341699 32.4 22.2 28.5 29.1 36.6 33.9 
600 19.4545 12.4132 16.2066 15.7533 19.262 18.0139 0.01699 0.0283811 0.0165408 0.0178055 0.0346845 0.0258724 2243716 2243716 2243716 2243716 2243716 2341699 34.8 22.8 30 30.3 38.1 35.4 
700 20.7664 12.812 16.9879 16.3705 20.408 18.9411 0.0178728 0.0303397 0.0170694 0.0184126 0.0384465 0.0277133 2243716 2243716 2243716 2243716 2243716 2341699 36.9 23.4 31.5 31.5 39.3 36.9 
800 21.8561 13.1858 17.607 16.8903 21.2502 19.4363 0.0186028 0.0320955 0.0177059 0.0188766 0.0412006 0.0284496 2243716 2243716 2243716 2243716 2243716 2341699 38.7 24 32.4 32.1 40.2 37.5 
900 22.8672 13.5023 18.1371 17.3193 22.151 20.0793 0.0193104 0.0337361 0.0177789 0.019373 0.044608 0.0299034 2243716 2243716 2243716 2243716 2243716 2341699 40.2 24.6 33.3 32.7 41.1 38.4 
1000 23.8203 13.7053 18.7152 17.7643 22.8366 20.5347 0.0197403 0.0345871 0.0188943 0.0202216 0.047288 0.0307203 2243716 2243716 2243716 2243716 2243716 2341699 41.7 24.9 34.2 33.6 41.7 39 
2000 30.192 15.5518 22.0446 20.6 27.99 23.8905 0.0241332 0.045069 0.0213362 0.0232637 0.0731917 0.0377155 2243716 2243716 2243716 2243716 2243716 2341699 51.6 27.9 39.6 38.1 46.5 44.1 
3000 34.0228 16.8494 23.9852 22.2885 30.9049 26.1694 0.0258568 0.0530072 0.0217553 0.0250781 0.092705 0.0462229 2243716 2243716 2243716 2243716 2243716 2341699 57.6 30.3 42.9 40.5 49.2 46.8 
4000 36.8881 18.1302 25.4726 23.6063 33.5286 27.538 0.0277628 0.0646833 0.0260736 0.0283758 0.11346 0.0491057 2243716 2243716 2243716 2243716 2243716 2341699 62.1 32.1 45 42.6 51.3 48.9 
5000 39.064 18.4512 26.5984 24.5331 35.5455 28.7635 0.028811 0.0632176 0.0253814 0.0301335 0.131735 0.0556907 2243716 2243716 2243716 2243716 2243716 2341699 65.1 33 46.8 44.1 52.5 50.4 
6000 40.8557 19.1909 27.5029 25.3115 36.8792 29.6237 0.0311235 0.0699694 0.0251295 0.030545 0.146291 0.0559624 2243716 2243716 2243716 2243716 2243716 2341699 67.8 34.2 48.3 45.3 53.7 51.3 
7000 42.4654 19.669 28.3272 26.0887 38.8489 30.3334 0.0318642 0.0712872 0.0293798 0.0344487 0.167053 0.0588311 2243716 2243716 2243716 2243716 2243716 2341699 70.2 35.1 49.5 46.2 54.9 52.8 
8000 43.7105 20.475 28.9817 26.6421 39.7218 31.0936 0.0323448 0.0833593 0.0255274 0.0359867 0.17808 0.0623986 2243716 2243716 2243716 2243716 2243716 2341699 72 36 50.7 47.1 55.8 53.7 
9000 44.91 20.6852 29.6316 27.2879 40.5432 31.7873 0.0345455 0.0828075 0.0306708 0.036489 0.190347 0.0703497 2243716 2243716 2243716 2243716 2243716 2341699 73.8 36.6 51.3 48 56.4 54 
10000 45.9835 20.922 30.1434 27.6319 42.2146 32.2131 0.0353603 0.0803789 0.0290768 0.0329687 0.210449 0.06735 2243716 2243716 2243716 2243716 2243716 2341699 75.3 37.5 52.2 48.9 57.3 55.2 
20000 52.804 23.8959 33.7958 30.9887 50.517 36.3268 0.0390251 0.111575 0.0304199 0.0381985 0.340936 0.103488 2243716 2243716 2243716 2243716 2243716 2341699 85.2 41.7 57.6 53.7 62.4 60 
30000 56.7357 25.3967 36.0951 33.0713 56.894 38.2303 0.0469823 0.115115 0.0543039 0.0579584 0.466615 0.107287 2243716 2243716 2243716 2243716 2243716 2341699 90.9 44.4 60.9 56.7 65.4 63 
40000 59.3237 26.5872 37.6413 34.4679 59.9727 39.7893 0.0421604 0.116296 0.0593223 0.0568494 0.555223 0.105401 2243716 2243716 2243716 2243716 2243716 2341699 94.5 46.8 63 58.8 67.2 65.1 
50000 61.5728 27.6391 38.8249 35.6089 64.767 41.0278 0.0539014 0.129032 0.0485444 0.0605418 0.668074 0.114664 2243716 2243716 2243716 2243716 2243716 2341699 97.5 48.3 64.8 60.3 69.3 67.2 
60000 63.4105 28.4922 39.8424 36.4761 65.9308 42.5509 0.0644497 0.134782 0.0693386 0.037491 0.701883 0.153147 2243716 2243716 2243716 2243716 2243716 2341699 99.9 49.5 66 61.8 70.8 68.4 
70000 64.6244 29.1835 40.5796 37.5277 67.5174 43.5886 0.0457072 0.132669 0.0341587 0.0950514 0.774374 0.185336 2243716 2243716 2243716 2243716 2243716 2341699 102 50.7 67.2 63 71.7 69.3 
80000 65.897 29.7242 41.3863 38.1198 73.8167 43.8743 0.0510609 0.119121 0.0460449 0.0725411 0.92446 0.169793 2243716 2243716 2243716 2243716 2243716 2341699 103.5 51.9 68.7 63.9 72.6 70.5 
90000 66.8425 30.6712 42.0428 38.7143 72.0797 44.2189 0.0401234 0.179678 0.0273923 0.0838782 0.917512 0.129306 2243716 2243716 2243716 2243716 2243716 2341699 104.7 52.8 69.6 64.8 73.5 71.4 
100000 67.9398 31.5541 42.553 39.1778 74.9125 45.3262 0.0539056 0.233974 0.0274993 0.0307019 1.01639 0.173348 2243716 2243716 2243716 2243716 2243716 2341699 106.5 53.4 70.2 65.7 74.1 72.3 


==> data/exp9.txt <==
%x 0 1 2 3 4 5 
100 24.9676 23.2015 25.0181 23.8582 24.3376 24.7313 0.0244569 0.049284 0.0237572 0.0417973 0.0376329 0.0218346 48002 48002 48002 48002 48002 98264 28.2 29.4 28.2 28.5 29.4 28.8 
200 47.3892 40.774 47.0513 42.5766 45.3506 46.2606 0.0558274 0.121317 0.0594987 0.104612 0.0873637 0.0528667 48002 48002 48002 48002 48002 98264 55.2 58.8 55.5 56.1 57.9 56.7 
300 67.9128 54.1779 66.2945 57.2125 63.7686 65.1699 0.0895901 0.197861 0.101048 0.16912 0.142476 0.0877274 48002 48002 48002 48002 48002 98264 80.7 88.2 81.3 82.8 85.8 83.7 
400 86.5278 64.391 83.0432 68.887 79.7373 81.5559 0.12518 0.270129 0.144527 0.228156 0.198251 0.124027 48002 48002 48002 48002 48002 98264 104.7 117.3 104.7 108.3 111.9 109.2 
500 103.674 72.6824 97.8164 78.2422 93.5963 95.9101 0.15903 0.335836 0.186967 0.278746 0.254157 0.160017 48002 48002 48002 48002 48002 98264 126.9 146.1 126.6 133.8 136.2 132.9 
600 119.029 79.3837 110.222 86.2205 105.873 108.083 0.192775 0.396179 0.226675 0.323996 0.306436 0.194341 48002 48002 48002 48002 48002 98264 147.3 173.7 145.2 150.3 158.1 153.6 
700 133.225 84.9172 120.914 92.4148 116.03 118.69 0.225387 0.451265 0.265257 0.357406 0.356191 0.226626 48002 48002 48002 48002 48002 98264 165.9 196.8 160.8 150.6 175.5 171.3 
800 146.287 89.9625 129.859 97.9915 125.256 127.917 0.25553 0.504894 0.297543 0.387124 0.404367 0.254416 48002 48002 48002 48002 48002 98264 183 193.8 174 153 192 185.4 
900 157.944 93.996 138.01 102.894 133.534 136.08 0.283637 0.551396 0.320676 0.413068 0.445973 0.282081 48002 48002 48002 48002 48002 98264 198.9 174 184.5 157.5 203.7 198.3 
1000 169.072 97.5951 145.048 106.797 140.259 143.09 0.308468 0.593713 0.345972 0.431891 0.483896 0.304252 48002 48002 48002 48002 48002 98264 213.3 166.2 193.8 160.2 213 207.3 
2000 242.916 121.844 186.543 133.31 183.243 185.198 0.453814 0.939447 0.439957 0.548575 0.728968 0.428534 48002 48002 48002 48002 48002 98264 306.3 164.1 243 190.8 259.2 256.8 
3000 285.434 136.048 208.248 146.93 206.221 205.979 0.511146 1.19828 0.462123 0.591855 0.900894 0.470523 48002 48002 48002 48002 48002 98264 357.6 172.8 268.5 204.9 280.2 278.4 
4000 315.249 146.744 222.808 157.635 221.509 220.016 0.555714 1.42902 0.495143 0.631525 1.04154 0.495257 48002 48002 48002 48002 48002 98264 391.5 182.7 284.7 215.7 294 292.2 
5000 337.309 154.503 233.581 165.024 233.783 231.908 0.569932 1.59076 0.493585 0.664162 1.17781 0.545669 48002 48002 48002 48002 48002 98264 417.9 190.8 296.4 222.9 303.9 304.2 
6000 356.182 160.146 243.354 171.713 243.953 239.877 0.586392 1.72948 0.495291 0.679098 1.29518 0.551463 48002 48002 48002 48002 48002 98264 439.2 196.8 307.8 230.4 313.5 311.4 
7000 371.394 167.951 250.514 177.306 251.805 247.639 0.608138 1.94671 0.50186 0.727829 1.36779 0.568199 48002 48002 48002 48002 48002 98264 456.3 203.4 315.9 235.2 321 320.1 
8000 384.208 169.166 257.317 180.876 259.792 253.59 0.610877 1.94417 0.510517 0.697755 1.54005 0.563185 48002 48002 48002 48002 48002 98264 471.3 207.6 322.8 238.2 327.6 326.7 
9000 396.008 172.595 262.967 185.742 266.137 259.691 0.633655 2.01555 0.504673 0.715432 1.64842 0.593868 48002 48002 48002 48002 48002 98264 483.9 212.1 329.7 244.5 333 332.4 
10000 405.24 178.441 268.422 188.982 270.224 264.149 0.63708 2.20171 0.527688 0.713212 1.65736 0.580344 48002 48002 48002 48002 48002 98264 494.7 218.1 335.4 247.5 337.8 337.5 
20000 470.365 205.036 302.29 215.336 311.566 298.46 0.744771 3.09118 0.516802 0.948075 2.68229 0.69141 48002 48002 48002 48002 48002 98264 567.9 247.8 373.2 274.8 374.1 372.9 
30000 506.774 218.705 322.274 230.397 333.343 318.467 0.723948 3.36852 0.531204 0.947807 3.28606 0.715569 48002 48002 48002 48002 48002 98264 607.2 267 396.3 292.8 394.8 395.4 
40000 531.32 230.671 336.769 242.548 353.099 333.197 0.74394 3.79971 0.538178 1.06582 4.03506 0.817512 48002 48002 48002 48002 48002 98264 635.1 282 412.5 306 412.2 410.7 
50000 551.015 241.265 348.324 251.376 369.635 345.548 0.760477 4.33294 0.546687 1.01315 5.01786 0.889273 48002 48002 48002 48002 48002 98264 657.9 293.4 426 315.9 424.8 423.9 
60000 565.421 251.017 356.629 259.382 375.573 354.129 0.753792 5.04064 0.547219 1.036 5.03315 0.980637 48002 48002 48002 48002 48002 98264 673.2 302.4 435 324.9 432.9 433.8 
70000 579.588 257.612 364.8 266.304 386.595 361.826 0.981395 5.28174 0.555597 1.46901 5.55889 1.08064 48002 48002 48002 48002 48002 98264 689.4 310.8 444.3 332.7 441.9 442.5 
80000 589.734 266.182 371.758 271.05 397.91 369.55 0.808815 6.0371 0.579208 1.48133 6.54841 1.03739 48002 48002 48002 48002 48002 98264 700.2 318.6 452.1 338.1 452.1 450.3 
90000 599.162 270.504 377.779 277.047 400.147 375.437 0.782993 6.12206 0.573056 1.65363 6.31852 0.985172 48002 48002 48002 48002 48002 98264 710.7 325.2 458.7 344.1 457.2 456.9 
100000 608.913 273.735 382.771 280.7 418.11 380.299 0.875629 6.21407 0.571062 1.13618 8.5615 0.753044 48002 48002 48002 48002 48002 98264 721.5 330.3 464.7 349.2 464.4 463.2 

